Boundary Estimation from Point Clouds: Algorithms, Guarantees and Applications

We investigate identifying the boundary of a domain from sample points in the domain. We introduce new estimators for the normal vector to the boundary, distance of a point to the boundary, and a test for whether a point lies within a boundary strip. The estimators can be efficiently computed and are more accurate than the ones present in the literature. We provide rigorous error estimates for the estimators. Furthermore we use the detected boundary points to solve boundary-value problems for PDE on point clouds. We prove error estimates for the Laplace and eikonal equations on point clouds. Finally we provide a range of numerical experiments illustrating the performance of our boundary estimators, applications to PDE on point clouds, and tests on image data sets.

==> Code/BoundaryTest/Python/requirements.txt <==
graphlearning
annoy


==> Code/eigen_sim.csv <==
Trial,n,eps,k,err
2,1024,0.108733,76,4.082566
5,1024,0.108733,76,0.992126
1,1024,0.108733,76,0.891094
8,1024,0.108733,76,0.613830
4,1024,0.108733,76,0.809877
0,1024,0.108733,76,0.816408
3,1024,0.108733,76,1.063757
6,1024,0.108733,76,0.738015
7,1024,0.108733,76,0.685710
2,2048,0.098421,124,0.614179
5,2048,0.098421,124,0.754874
1,2048,0.098421,124,0.537834
8,2048,0.098421,124,0.572071
4,2048,0.098421,124,0.557202
3,2048,0.098421,124,0.534830
9,1024,0.108733,76,0.773703
0,2048,0.098421,124,0.564292
6,2048,0.098421,124,0.499986
7,2048,0.098421,124,0.592653
9,2048,0.098421,124,0.484476
2,4096,0.088964,203,0.442397
4,4096,0.088964,203,0.446811
3,4096,0.088964,203,0.412470
5,4096,0.088964,203,0.428656
8,4096,0.088964,203,0.391563
1,4096,0.088964,203,0.410219
6,4096,0.088964,203,0.433250
0,4096,0.088964,203,0.467137
7,4096,0.088964,203,0.391939
9,4096,0.088964,203,0.397462
2,8192,0.080322,332,0.325354
5,8192,0.080322,332,0.320746
4,8192,0.080322,332,0.338792
8,8192,0.080322,332,0.323211
1,8192,0.080322,332,0.363732
3,8192,0.080322,332,0.337339
0,8192,0.080322,332,0.330984
7,8192,0.080322,332,0.385923
9,8192,0.080322,332,0.356917
6,8192,0.080322,332,0.352862
5,16384,0.072448,540,0.291742
4,16384,0.072448,540,0.297806
8,16384,0.072448,540,0.281965
0,16384,0.072448,540,0.286782
9,16384,0.072448,540,0.301740
1,16384,0.072448,540,0.288912
7,16384,0.072448,540,0.294043
6,16384,0.072448,540,0.286626
3,16384,0.072448,540,0.290048
2,16384,0.072448,540,0.285382
5,32768,0.065291,877,0.250888
4,32768,0.065291,877,0.252089
8,32768,0.065291,877,0.259149
0,32768,0.065291,877,0.251095
3,32768,0.065291,877,0.253934
6,32768,0.065291,877,0.251667
1,32768,0.065291,877,0.251980
9,32768,0.065291,877,0.255935
7,32768,0.065291,877,0.249425
2,32768,0.065291,877,0.256974
4,65536,0.058796,1423,0.224198
8,65536,0.058796,1423,0.224384
1,65536,0.058796,1423,0.224553
3,65536,0.058796,1423,0.225642
5,65536,0.058796,1423,0.223655
9,65536,0.058796,1423,0.222807
2,65536,0.058796,1423,0.226351
0,65536,0.058796,1423,0.224420
7,65536,0.058796,1423,0.223548
6,65536,0.058796,1423,0.227688
8,131072,0.052914,2305,0.201118
10,1024,0.108733,76,0.873797
10,2048,0.098421,124,0.664542
10,4096,0.088964,203,0.427603
10,8192,0.080322,332,0.339447
2,131072,0.052914,2305,0.198587
11,1024,0.108733,76,0.716218
11,2048,0.098421,124,0.603611
11,4096,0.088964,203,0.411367
0,131072,0.052914,2305,0.201139
12,1024,0.108733,76,0.819613
12,2048,0.098421,124,0.570138
11,8192,0.080322,332,0.376329
1,131072,0.052914,2305,0.200730
12,4096,0.088964,203,0.385009
13,1024,0.108733,76,1.082027
13,2048,0.098421,124,0.602548
13,4096,0.088964,203,0.446400
9,131072,0.052914,2305,0.200720
14,1024,0.108733,76,0.908684
3,131072,0.052914,2305,0.200695
12,8192,0.080322,332,0.327711
14,2048,0.098421,124,0.514473
15,1024,0.108733,76,1.258554
15,2048,0.098421,124,0.487080
14,4096,0.088964,203,0.442852
15,4096,0.088964,203,0.419303
13,8192,0.080322,332,0.328248
10,16384,0.072448,540,0.294855
14,8192,0.080322,332,0.361075
15,8192,0.080322,332,0.321446
5,131072,0.052914,2305,0.201231
16,1024,0.108733,76,0.848507
16,2048,0.098421,124,0.535663
16,4096,0.088964,203,0.353907
11,16384,0.072448,540,0.288537
16,8192,0.080322,332,0.371298
12,16384,0.072448,540,0.283275
13,16384,0.072448,540,0.309390
14,16384,0.072448,540,0.296255
15,16384,0.072448,540,0.283058
16,16384,0.072448,540,0.280469
4,131072,0.052914,2305,0.200227
17,1024,0.108733,76,0.967217
17,2048,0.098421,124,0.628609
17,4096,0.088964,203,0.413253
7,131072,0.052914,2305,0.199296
18,1024,0.108733,76,0.796898
18,2048,0.098421,124,0.592537
17,8192,0.080322,332,0.383867
18,4096,0.088964,203,0.481681
18,8192,0.080322,332,0.352410
17,16384,0.072448,540,0.293749
10,32768,0.065291,877,0.263033
18,16384,0.072448,540,0.279173
11,32768,0.065291,877,0.252408
12,32768,0.065291,877,0.250116
13,32768,0.065291,877,0.267289
14,32768,0.065291,877,0.253656
15,32768,0.065291,877,0.250744
16,32768,0.065291,877,0.250322
17,32768,0.065291,877,0.253681
18,32768,0.065291,877,0.254990
6,131072,0.052914,2305,0.200859
19,1024,0.108733,76,0.893858
19,2048,0.098421,124,0.484494
19,4096,0.088964,203,0.408763
19,8192,0.080322,332,0.318334
19,16384,0.072448,540,0.285736
19,32768,0.065291,877,0.255030
11,65536,0.058796,1423,0.225953
12,65536,0.058796,1423,0.224183
13,65536,0.058796,1423,0.224309
14,65536,0.058796,1423,0.225174
15,65536,0.058796,1423,0.224417
10,65536,0.058796,1423,0.225195
16,65536,0.058796,1423,0.223165
17,65536,0.058796,1423,0.223064
18,65536,0.058796,1423,0.223950
19,65536,0.058796,1423,0.225970
12,131072,0.052914,2305,0.200879
20,1024,0.108733,76,0.621541
20,2048,0.098421,124,0.668107
20,4096,0.088964,203,0.436556
11,131072,0.052914,2305,0.200106
21,1024,0.108733,76,1.299218
21,2048,0.098421,124,0.652971
20,8192,0.080322,332,0.321691
21,4096,0.088964,203,0.415780
13,131072,0.052914,2305,0.200183
22,1024,0.108733,76,0.962158
22,2048,0.098421,124,0.726364
22,4096,0.088964,203,0.421850
21,8192,0.080322,332,0.349496
22,8192,0.080322,332,0.324887
20,16384,0.072448,540,0.295553
15,131072,0.052914,2305,0.200981
23,1024,0.108733,76,0.705392
23,2048,0.098421,124,0.579467
23,4096,0.088964,203,0.396896
22,16384,0.072448,540,0.296504
21,16384,0.072448,540,0.299130
10,131072,0.052914,2305,0.199790
24,1024,0.108733,76,0.725246
24,2048,0.098421,124,0.480298
23,8192,0.080322,332,0.324511
24,4096,0.088964,203,0.418877
24,8192,0.080322,332,0.371188
23,16384,0.072448,540,0.282920
16,131072,0.052914,2305,0.201531
25,1024,0.108733,76,0.740261
25,2048,0.098421,124,0.541414
25,4096,0.088964,203,0.432448
24,16384,0.072448,540,0.280469
17,131072,0.052914,2305,0.200937
26,1024,0.108733,76,0.759720
25,8192,0.080322,332,0.342212
26,2048,0.098421,124,0.569773
26,4096,0.088964,203,0.382388
14,131072,0.052914,2305,0.199923
27,1024,0.108733,76,0.894000
27,2048,0.098421,124,0.536854
27,4096,0.088964,203,0.398771
26,8192,0.080322,332,0.344937
27,8192,0.080322,332,0.357021
18,131072,0.052914,2305,0.199501
28,1024,0.108733,76,0.688005
28,2048,0.098421,124,0.578667
20,32768,0.065291,877,0.250141
25,16384,0.072448,540,0.285764
28,4096,0.088964,203,0.476116
28,8192,0.080322,332,0.365091
26,16384,0.072448,540,0.294570
27,16384,0.072448,540,0.316512
21,32768,0.065291,877,0.269643
22,32768,0.065291,877,0.252647
28,16384,0.072448,540,0.292134
23,32768,0.065291,877,0.252383
24,32768,0.065291,877,0.257624
25,32768,0.065291,877,0.249891
26,32768,0.065291,877,0.253898
27,32768,0.065291,877,0.252779
28,32768,0.065291,877,0.251051
19,131072,0.052914,2305,0.200879
29,1024,0.108733,76,0.817710
29,2048,0.098421,124,0.658608
29,4096,0.088964,203,0.454286
29,8192,0.080322,332,0.366304
29,16384,0.072448,540,0.290677
20,65536,0.058796,1423,0.224139
21,65536,0.058796,1423,0.224927
29,32768,0.065291,877,0.255431
22,65536,0.058796,1423,0.225486
23,65536,0.058796,1423,0.222342
24,65536,0.058796,1423,0.224584
25,65536,0.058796,1423,0.225178
26,65536,0.058796,1423,0.224198
27,65536,0.058796,1423,0.223206
28,65536,0.058796,1423,0.226906
29,65536,0.058796,1423,0.223232
20,131072,0.052914,2305,0.200952
30,1024,0.108733,76,1.655394
30,2048,0.098421,124,0.511182
30,4096,0.088964,203,0.456593
30,8192,0.080322,332,0.330384
22,131072,0.052914,2305,0.199412
31,1024,0.108733,76,0.910399
31,2048,0.098421,124,0.479125
31,4096,0.088964,203,0.365571
23,131072,0.052914,2305,0.200156
32,1024,0.108733,76,1.152959
32,2048,0.098421,124,0.619713
31,8192,0.080322,332,0.326628
32,4096,0.088964,203,0.381981
30,16384,0.072448,540,0.287961
32,8192,0.080322,332,0.355603
31,16384,0.072448,540,0.297479
32,16384,0.072448,540,0.317520
25,131072,0.052914,2305,0.200056
33,1024,0.108733,76,0.788199
33,2048,0.098421,124,0.650901
33,4096,0.088964,203,0.425967
27,131072,0.052914,2305,0.201156
26,131072,0.052914,2305,0.200166
34,1024,0.108733,76,0.817216
35,1024,0.108733,76,0.739804
34,2048,0.098421,124,0.499291
35,2048,0.098421,124,0.504504
34,4096,0.088964,203,0.438309
33,8192,0.080322,332,0.325659
35,4096,0.088964,203,0.507189
28,131072,0.052914,2305,0.199976
36,1024,0.108733,76,1.119179
35,8192,0.080322,332,0.326682
36,2048,0.098421,124,0.457693
34,8192,0.080322,332,0.325179
36,4096,0.088964,203,0.442042
36,8192,0.080322,332,0.361557
30,32768,0.065291,877,0.250004
33,16384,0.072448,540,0.288411
34,16384,0.072448,540,0.297449
35,16384,0.072448,540,0.315169
36,16384,0.072448,540,0.282444
32,32768,0.065291,877,0.252205
31,32768,0.065291,877,0.261082
33,32768,0.065291,877,0.250812
34,32768,0.065291,877,0.268712
21,131072,0.052914,2305,0.200116
37,1024,0.108733,76,0.700043
37,2048,0.098421,124,0.507522
37,4096,0.088964,203,0.424914
35,32768,0.065291,877,0.251921
37,8192,0.080322,332,0.349255
36,32768,0.065291,877,0.252639
37,16384,0.072448,540,0.296410
24,131072,0.052914,2305,0.199163
38,1024,0.108733,76,0.712399
38,2048,0.098421,124,0.551163
38,4096,0.088964,203,0.432220
38,8192,0.080322,332,0.325893
29,131072,0.052914,2305,0.199791
39,1024,0.108733,76,0.714756
39,2048,0.098421,124,0.477144
39,4096,0.088964,203,0.415363
39,8192,0.080322,332,0.347586
37,32768,0.065291,877,0.251461
38,16384,0.072448,540,0.278192
39,16384,0.072448,540,0.295408
30,65536,0.058796,1423,0.226637
38,32768,0.065291,877,0.249670
31,65536,0.058796,1423,0.226485
39,32768,0.065291,877,0.249913
32,65536,0.058796,1423,0.222990
33,65536,0.058796,1423,0.222702
34,65536,0.058796,1423,0.223561
35,65536,0.058796,1423,0.227299
36,65536,0.058796,1423,0.223198
37,65536,0.058796,1423,0.228256
38,65536,0.058796,1423,0.223730
39,65536,0.058796,1423,0.226923
31,131072,0.052914,2305,0.200470
40,1024,0.108733,76,0.671403
40,2048,0.098421,124,0.777992
40,4096,0.088964,203,0.426033
40,8192,0.080322,332,0.331598
32,131072,0.052914,2305,0.200108
41,1024,0.108733,76,0.817151
41,2048,0.098421,124,0.591966
33,131072,0.052914,2305,0.201313
42,1024,0.108733,76,0.758546
42,2048,0.098421,124,0.556673
41,4096,0.088964,203,0.454484
42,4096,0.088964,203,0.498829
40,16384,0.072448,540,0.280622
42,8192,0.080322,332,0.406515
41,8192,0.080322,332,0.330020
30,131072,0.052914,2305,0.200488
43,1024,0.108733,76,1.471141
43,2048,0.098421,124,0.614657
43,4096,0.088964,203,0.418802
43,8192,0.080322,332,0.364474
42,16384,0.072448,540,0.279486
41,16384,0.072448,540,0.296759
43,16384,0.072448,540,0.284807
35,131072,0.052914,2305,0.200610
44,1024,0.108733,76,0.959268
44,2048,0.098421,124,0.646891
44,4096,0.088964,203,0.399885
44,8192,0.080322,332,0.316403
36,131072,0.052914,2305,0.200073
45,1024,0.108733,76,0.628052
45,2048,0.098421,124,0.545878
45,4096,0.088964,203,0.437305
45,8192,0.080322,332,0.337622
40,32768,0.065291,877,0.272036
44,16384,0.072448,540,0.311524
41,32768,0.065291,877,0.250533
42,32768,0.065291,877,0.251645
34,131072,0.052914,2305,0.200672
45,16384,0.072448,540,0.285495
46,1024,0.108733,76,0.692632
46,2048,0.098421,124,0.761730
46,4096,0.088964,203,0.462761
46,8192,0.080322,332,0.321007
43,32768,0.065291,877,0.259672
46,16384,0.072448,540,0.351770
44,32768,0.065291,877,0.252310
37,131072,0.052914,2305,0.200177
47,1024,0.108733,76,0.768074
47,2048,0.098421,124,0.485348
47,4096,0.088964,203,0.440638
47,8192,0.080322,332,0.343376
45,32768,0.065291,877,0.251770
47,16384,0.072448,540,0.298209
46,32768,0.065291,877,0.250398
39,131072,0.052914,2305,0.200487
48,1024,0.108733,76,1.090669
48,2048,0.098421,124,0.583536
48,4096,0.088964,203,0.420813
48,8192,0.080322,332,0.348171
48,16384,0.072448,540,0.301652
47,32768,0.065291,877,0.259445
48,32768,0.065291,877,0.254368
40,65536,0.058796,1423,0.224180
42,65536,0.058796,1423,0.225743
43,65536,0.058796,1423,0.223535
38,131072,0.052914,2305,0.199322
49,1024,0.108733,76,0.741901
49,2048,0.098421,124,0.604099
49,4096,0.088964,203,0.474175
41,65536,0.058796,1423,0.225097
49,8192,0.080322,332,0.327001
44,65536,0.058796,1423,0.224019
49,16384,0.072448,540,0.285392
45,65536,0.058796,1423,0.223144
49,32768,0.065291,877,0.248089
46,65536,0.058796,1423,0.223993
47,65536,0.058796,1423,0.224603
48,65536,0.058796,1423,0.225412
49,65536,0.058796,1423,0.223031
40,131072,0.052914,2305,0.201645
50,1024,0.108733,76,0.686990
50,2048,0.098421,124,0.456343
50,4096,0.088964,203,0.419279
50,8192,0.080322,332,0.351895
50,16384,0.072448,540,0.283078
43,131072,0.052914,2305,0.200774
51,1024,0.108733,76,0.830548
51,2048,0.098421,124,0.616199
51,4096,0.088964,203,0.385011
42,131072,0.052914,2305,0.201246
52,1024,0.108733,76,0.765862
52,2048,0.098421,124,0.528138
52,4096,0.088964,203,0.409651
51,8192,0.080322,332,0.322311
52,8192,0.080322,332,0.353452
44,131072,0.052914,2305,0.200670
53,1024,0.108733,76,0.669633
53,2048,0.098421,124,0.530692
53,4096,0.088964,203,0.488280
53,8192,0.080322,332,0.319402
51,16384,0.072448,540,0.295067
52,16384,0.072448,540,0.285496
41,131072,0.052914,2305,0.200190
54,1024,0.108733,76,1.318113
54,2048,0.098421,124,0.538392
54,4096,0.088964,203,0.399490
53,16384,0.072448,540,0.285155
54,8192,0.080322,332,0.352042
45,131072,0.052914,2305,0.199757
55,1024,0.108733,76,1.568135
55,2048,0.098421,124,0.610954
55,4096,0.088964,203,0.376715
50,32768,0.065291,877,0.250148
55,8192,0.080322,332,0.340971
54,16384,0.072448,540,0.294461
55,16384,0.072448,540,0.289642
52,32768,0.065291,877,0.252815
51,32768,0.065291,877,0.253206
46,131072,0.052914,2305,0.200571
56,1024,0.108733,76,0.762559
56,2048,0.098421,124,0.533694
56,4096,0.088964,203,0.417179
56,8192,0.080322,332,0.384814
47,131072,0.052914,2305,0.201457
57,1024,0.108733,76,0.809664
57,2048,0.098421,124,0.528709
57,4096,0.088964,203,0.382854
53,32768,0.065291,877,0.249608
57,8192,0.080322,332,0.329133
54,32768,0.065291,877,0.253759
56,16384,0.072448,540,0.284345
55,32768,0.065291,877,0.254143
57,16384,0.072448,540,0.284549
56,32768,0.065291,877,0.274228
57,32768,0.065291,877,0.251926
48,131072,0.052914,2305,0.199920
58,1024,0.108733,76,1.021636
58,2048,0.098421,124,0.520129
58,4096,0.088964,203,0.382038
58,8192,0.080322,332,0.337819
58,16384,0.072448,540,0.281857
50,65536,0.058796,1423,0.224465
51,65536,0.058796,1423,0.225199
58,32768,0.065291,877,0.251433
49,131072,0.052914,2305,0.201854
59,1024,0.108733,76,0.754055
52,65536,0.058796,1423,0.226447
59,2048,0.098421,124,0.573835
59,4096,0.088964,203,0.461898
59,8192,0.080322,332,0.317258
53,65536,0.058796,1423,0.225397
59,16384,0.072448,540,0.281280
55,65536,0.058796,1423,0.224046
54,65536,0.058796,1423,0.223716
59,32768,0.065291,877,0.254960
57,65536,0.058796,1423,0.229766
56,65536,0.058796,1423,0.224722
58,65536,0.058796,1423,0.222719
59,65536,0.058796,1423,0.223426
50,131072,0.052914,2305,0.200415
60,1024,0.108733,76,1.480568
60,2048,0.098421,124,0.521125
60,4096,0.088964,203,0.410730
60,8192,0.080322,332,0.336789
60,16384,0.072448,540,0.285120
51,131072,0.052914,2305,0.200413
61,1024,0.108733,76,0.815652
61,2048,0.098421,124,0.614857
61,4096,0.088964,203,0.415080
61,8192,0.080322,332,0.327113
52,131072,0.052914,2305,0.200009
62,1024,0.108733,76,3.987191
62,2048,0.098421,124,0.524609
61,16384,0.072448,540,0.289611
62,4096,0.088964,203,0.430698
62,8192,0.080322,332,0.335430
55,131072,0.052914,2305,0.199464
63,1024,0.108733,76,0.848051
63,2048,0.098421,124,0.503369
63,4096,0.088964,203,0.406699
62,16384,0.072448,540,0.286073
63,8192,0.080322,332,0.347405
60,32768,0.065291,877,0.261105
63,16384,0.072448,540,0.303410
61,32768,0.065291,877,0.250040
53,131072,0.052914,2305,0.199262
64,1024,0.108733,76,0.989669
64,2048,0.098421,124,0.489627
64,4096,0.088964,203,0.392458
57,131072,0.052914,2305,0.199666
65,1024,0.108733,76,0.592784
65,2048,0.098421,124,0.535183
62,32768,0.065291,877,0.253335
64,8192,0.080322,332,0.343382
65,4096,0.088964,203,0.375079
56,131072,0.052914,2305,0.202976
66,1024,0.108733,76,0.786367
65,8192,0.080322,332,0.374508
66,2048,0.098421,124,0.563093
66,4096,0.088964,203,0.367516
66,8192,0.080322,332,0.348911
64,16384,0.072448,540,0.285040
63,32768,0.065291,877,0.253098
65,16384,0.072448,540,0.306523
54,131072,0.052914,2305,0.200842
67,1024,0.108733,76,0.615736
67,2048,0.098421,124,0.468860
66,16384,0.072448,540,0.293105
67,4096,0.088964,203,0.493247
67,8192,0.080322,332,0.340050
67,16384,0.072448,540,0.345952
64,32768,0.065291,877,0.250772
65,32768,0.065291,877,0.248271
66,32768,0.065291,877,0.253288
67,32768,0.065291,877,0.251542
60,65536,0.058796,1423,0.224597
61,65536,0.058796,1423,0.225411
62,65536,0.058796,1423,0.225422
63,65536,0.058796,1423,0.226311
59,131072,0.052914,2305,0.199209
68,1024,0.108733,76,1.898466
68,2048,0.098421,124,0.479045
68,4096,0.088964,203,0.418322
58,131072,0.052914,2305,0.200226
69,1024,0.108733,76,0.978723
69,2048,0.098421,124,0.541600
68,8192,0.080322,332,0.343344
69,4096,0.088964,203,0.369768
69,8192,0.080322,332,0.341379
68,16384,0.072448,540,0.310182
69,16384,0.072448,540,0.284813
65,65536,0.058796,1423,0.225510
64,65536,0.058796,1423,0.225807
66,65536,0.058796,1423,0.226871
68,32768,0.065291,877,0.252298
67,65536,0.058796,1423,0.224925
69,32768,0.065291,877,0.251370
68,65536,0.058796,1423,0.226504
69,65536,0.058796,1423,0.226341
60,131072,0.052914,2305,0.199771
70,1024,0.108733,76,1.208947
70,2048,0.098421,124,0.518190
70,4096,0.088964,203,0.422633
70,8192,0.080322,332,0.325161
61,131072,0.052914,2305,0.199872
71,1024,0.108733,76,0.878000
71,2048,0.098421,124,0.599725
71,4096,0.088964,203,0.403708
71,8192,0.080322,332,0.315833
70,16384,0.072448,540,0.288105
63,131072,0.052914,2305,0.200446
72,1024,0.108733,76,0.727490
72,2048,0.098421,124,0.544497
72,4096,0.088964,203,0.399867
72,8192,0.080322,332,0.331509
71,16384,0.072448,540,0.288235
72,16384,0.072448,540,0.284970
70,32768,0.065291,877,0.254144
71,32768,0.065291,877,0.261706
64,131072,0.052914,2305,0.200968
73,1024,0.108733,76,0.788368
73,2048,0.098421,124,0.508426
73,4096,0.088964,203,0.392061
73,8192,0.080322,332,0.360562
72,32768,0.065291,877,0.251526
73,16384,0.072448,540,0.331301
67,131072,0.052914,2305,0.200571
74,1024,0.108733,76,0.834396
74,2048,0.098421,124,0.499528
74,4096,0.088964,203,0.428515
74,8192,0.080322,332,0.391792
66,131072,0.052914,2305,0.200162
75,1024,0.108733,76,0.724712
75,2048,0.098421,124,0.488111
74,16384,0.072448,540,0.286439
75,4096,0.088964,203,0.482825
62,131072,0.052914,2305,0.199629
76,1024,0.108733,76,0.676432
76,2048,0.098421,124,0.523248
75,8192,0.080322,332,0.323388
76,4096,0.088964,203,0.465763
76,8192,0.080322,332,0.325412
75,16384,0.072448,540,0.291013
73,32768,0.065291,877,0.250997
76,16384,0.072448,540,0.279392
74,32768,0.065291,877,0.254844
65,131072,0.052914,2305,0.200179
77,1024,0.108733,76,0.590879
77,2048,0.098421,124,0.504829
77,4096,0.088964,203,0.442921
77,8192,0.080322,332,0.315240
75,32768,0.065291,877,0.252450
76,32768,0.065291,877,0.253704
77,16384,0.072448,540,0.280764
70,65536,0.058796,1423,0.225040
71,65536,0.058796,1423,0.226858
72,65536,0.058796,1423,0.223995
77,32768,0.065291,877,0.252584
69,131072,0.052914,2305,0.200687
78,1024,0.108733,76,0.788406
78,2048,0.098421,124,0.514099
78,4096,0.088964,203,0.387976
78,8192,0.080322,332,0.383104
78,16384,0.072448,540,0.285332
73,65536,0.058796,1423,0.225907
74,65536,0.058796,1423,0.226847
76,65536,0.058796,1423,0.223346
78,32768,0.065291,877,0.252784
68,131072,0.052914,2305,0.200561
79,1024,0.108733,76,0.780634
79,2048,0.098421,124,0.520578
79,4096,0.088964,203,0.442428
79,8192,0.080322,332,0.404792
79,16384,0.072448,540,0.283331
75,65536,0.058796,1423,0.222942
77,65536,0.058796,1423,0.223564
79,32768,0.065291,877,0.254795
78,65536,0.058796,1423,0.223872
79,65536,0.058796,1423,0.223344
71,131072,0.052914,2305,0.199176
80,1024,0.108733,76,1.040192
80,2048,0.098421,124,0.512124
80,4096,0.088964,203,0.380840
72,131072,0.052914,2305,0.199519
80,8192,0.080322,332,0.340104
81,1024,0.108733,76,0.854988
81,2048,0.098421,124,0.520531
81,4096,0.088964,203,0.386665
70,131072,0.052914,2305,0.200536
82,1024,0.108733,76,0.717346
81,8192,0.080322,332,0.366423
82,2048,0.098421,124,0.466154
82,4096,0.088964,203,0.398916
82,8192,0.080322,332,0.351633
80,16384,0.072448,540,0.300205
81,16384,0.072448,540,0.290273
82,16384,0.072448,540,0.292020
80,32768,0.065291,877,0.259787
81,32768,0.065291,877,0.257907
82,32768,0.065291,877,0.255555
73,131072,0.052914,2305,0.201880
83,1024,0.108733,76,0.708469
83,2048,0.098421,124,0.465011
83,4096,0.088964,203,0.398155
83,8192,0.080322,332,0.360293
83,16384,0.072448,540,0.288727
74,131072,0.052914,2305,0.200293
84,1024,0.108733,76,0.763200
84,2048,0.098421,124,0.571325
84,4096,0.088964,203,0.527378
76,131072,0.052914,2305,0.200972
85,1024,0.108733,76,0.771933
85,2048,0.098421,124,0.561444
85,4096,0.088964,203,0.507415
84,8192,0.080322,332,0.326622
85,8192,0.080322,332,0.315096
84,16384,0.072448,540,0.280429
85,16384,0.072448,540,0.291822
75,131072,0.052914,2305,0.199235
86,1024,0.108733,76,0.700996
86,2048,0.098421,124,0.477361
86,4096,0.088964,203,0.409255
86,8192,0.080322,332,0.324626
83,32768,0.065291,877,0.255051
86,16384,0.072448,540,0.296688
84,32768,0.065291,877,0.249839
85,32768,0.065291,877,0.251445
77,131072,0.052914,2305,0.200052
87,1024,0.108733,76,0.910048
87,2048,0.098421,124,0.554102
87,4096,0.088964,203,0.415213
87,8192,0.080322,332,0.347371
86,32768,0.065291,877,0.249732
87,16384,0.072448,540,0.278552
80,65536,0.058796,1423,0.223642
81,65536,0.058796,1423,0.226661
82,65536,0.058796,1423,0.223176
87,32768,0.065291,877,0.250326
78,131072,0.052914,2305,0.200487
88,1024,0.108733,76,0.791994
88,2048,0.098421,124,0.583728
88,4096,0.088964,203,0.405665
88,8192,0.080322,332,0.336717
83,65536,0.058796,1423,0.227983
88,16384,0.072448,540,0.287177
84,65536,0.058796,1423,0.224023
85,65536,0.058796,1423,0.227800
88,32768,0.065291,877,0.254248
79,131072,0.052914,2305,0.200479
89,1024,0.108733,76,0.962676
89,2048,0.098421,124,0.535537
86,65536,0.058796,1423,0.224367
89,4096,0.088964,203,0.463571
89,8192,0.080322,332,0.357940
89,16384,0.072448,540,0.312067
89,32768,0.065291,877,0.249092
87,65536,0.058796,1423,0.224367
88,65536,0.058796,1423,0.225450
89,65536,0.058796,1423,0.224612
82,131072,0.052914,2305,0.199661
90,1024,0.108733,76,0.789822
90,2048,0.098421,124,0.607663
90,4096,0.088964,203,0.498025
90,8192,0.080322,332,0.389712
90,16384,0.072448,540,0.287508
90,32768,0.065291,877,0.252569
83,131072,0.052914,2305,0.200908
91,1024,0.108733,76,0.688480
91,2048,0.098421,124,0.475564
91,4096,0.088964,203,0.370292
91,8192,0.080322,332,0.314807
84,131072,0.052914,2305,0.200132
92,1024,0.108733,76,0.632392
92,2048,0.098421,124,0.514117
92,4096,0.088964,203,0.448893
92,8192,0.080322,332,0.355588
91,16384,0.072448,540,0.283614
92,16384,0.072448,540,0.287153
81,131072,0.052914,2305,0.200723
93,1024,0.108733,76,1.700750
93,2048,0.098421,124,0.492179
93,4096,0.088964,203,0.388568
93,8192,0.080322,332,0.388514
80,131072,0.052914,2305,0.202345
94,1024,0.108733,76,0.746683
94,2048,0.098421,124,0.569024
94,4096,0.088964,203,0.461655
94,8192,0.080322,332,0.354648
93,16384,0.072448,540,0.281707
94,16384,0.072448,540,0.286287
91,32768,0.065291,877,0.255361
86,131072,0.052914,2305,0.200498
95,1024,0.108733,76,1.041755
95,2048,0.098421,124,0.565921
92,32768,0.065291,877,0.256627
95,4096,0.088964,203,0.441453
95,8192,0.080322,332,0.333868
95,16384,0.072448,540,0.279322
93,32768,0.065291,877,0.254846
94,32768,0.065291,877,0.253407
95,32768,0.065291,877,0.250352
85,131072,0.052914,2305,0.199557
96,1024,0.108733,76,0.824594
96,2048,0.098421,124,0.531950
96,4096,0.088964,203,0.443468
96,8192,0.080322,332,0.340663
90,65536,0.058796,1423,0.224372
96,16384,0.072448,540,0.280405
96,32768,0.065291,877,0.264394
87,131072,0.052914,2305,0.199957
97,1024,0.108733,76,0.807206
97,2048,0.098421,124,0.526628
97,4096,0.088964,203,0.382724
97,8192,0.080322,332,0.353418
88,131072,0.052914,2305,0.200101
98,1024,0.108733,76,1.653229
98,2048,0.098421,124,0.606309
98,4096,0.088964,203,0.453215
97,16384,0.072448,540,0.308098
98,8192,0.080322,332,0.325616
91,65536,0.058796,1423,0.226294
92,65536,0.058796,1423,0.224643
98,16384,0.072448,540,0.285857
93,65536,0.058796,1423,0.223664
94,65536,0.058796,1423,0.225706
89,131072,0.052914,2305,0.198746
99,1024,0.108733,76,0.823375
99,2048,0.098421,124,0.673642
99,4096,0.088964,203,0.398521
97,32768,0.065291,877,0.251018
99,8192,0.080322,332,0.330200
95,65536,0.058796,1423,0.225981
98,32768,0.065291,877,0.266166
99,16384,0.072448,540,0.286338
99,32768,0.065291,877,0.252394
96,65536,0.058796,1423,0.236219
97,65536,0.058796,1423,0.224150
98,65536,0.058796,1423,0.223841
99,65536,0.058796,1423,0.223527
90,131072,0.052914,2305,0.201398
91,131072,0.052914,2305,0.199634
94,131072,0.052914,2305,0.200412
95,131072,0.052914,2305,0.200487
92,131072,0.052914,2305,0.201132
93,131072,0.052914,2305,0.200293
96,131072,0.052914,2305,0.201380
97,131072,0.052914,2305,0.200425
99,131072,0.052914,2305,0.201528
98,131072,0.052914,2305,0.201048


==> Code/normal_test.csv <==
n,r,eps,i,err1,num1,err2,num2
10000,0.247090,0.061053,1,0.609414,1762,0.781689,1762
10000,0.247090,0.061053,3,0.617299,1736,0.682830,1736
10000,0.247090,0.061053,6,0.669024,1699,0.732859,1699
10000,0.247090,0.061053,12,0.553393,1766,0.594041,1766
10000,0.247090,0.061053,13,0.529548,1721,0.611117,1721
10000,0.247090,0.061053,2,0.545089,1702,0.635384,1702
10000,0.247090,0.061053,18,0.591344,1754,0.622081,1754
10000,0.247090,0.061053,4,0.543392,1669,0.630931,1669
10000,0.247090,0.061053,14,0.563538,1724,0.608403,1724
10000,0.247090,0.061053,15,0.548244,1663,0.597250,1663
10000,0.247090,0.061053,11,0.569003,1716,0.608602,1716
10000,0.247090,0.061053,10,0.668984,1734,0.752805,1734
10000,0.247090,0.061053,7,0.547990,1750,0.573424,1750
10000,0.247090,0.061053,5,0.514309,1713,0.599072,1713
10000,0.247090,0.061053,17,0.589833,1749,0.598057,1749
10000,0.247090,0.061053,0,0.638218,1684,0.734518,1684
10000,0.247090,0.061053,16,0.618648,1692,0.717302,1692
10000,0.247090,0.061053,9,0.662446,1678,0.788203,1678
10000,0.247090,0.061053,8,0.548275,1638,0.587533,1638
10000,0.247090,0.061053,19,0.513727,1679,0.631185,1679
10000,0.247090,0.061053,21,0.499747,1724,0.561968,1724
10000,0.247090,0.061053,20,0.626662,1666,0.716599,1666
10000,0.247090,0.061053,22,0.615095,1648,0.709128,1648
10000,0.247090,0.061053,23,0.546123,1720,0.649617,1720
10000,0.247090,0.061053,26,0.583984,1693,0.671508,1693
10000,0.247090,0.061053,27,0.656090,1803,0.737832,1803
10000,0.247090,0.061053,24,0.668222,1773,0.695976,1773
10000,0.247090,0.061053,31,0.658917,1720,0.719498,1720
10000,0.247090,0.061053,35,0.585977,1700,0.648131,1700
10000,0.247090,0.061053,30,0.556779,1690,0.669247,1690
10000,0.247090,0.061053,37,0.680744,1707,0.678458,1707
10000,0.247090,0.061053,29,0.575730,1751,0.597907,1751
10000,0.247090,0.061053,28,0.574646,1790,0.622212,1790
10000,0.247090,0.061053,25,0.691560,1725,0.686120,1725
10000,0.247090,0.061053,32,0.598697,1727,0.658955,1727
10000,0.247090,0.061053,36,0.543297,1783,0.619874,1783
10000,0.247090,0.061053,33,0.551548,1738,0.646288,1738
10000,0.247090,0.061053,34,0.623518,1730,0.647821,1730
10000,0.247090,0.061053,39,0.616088,1708,0.761657,1708
10000,0.247090,0.061053,38,0.464481,1675,0.658416,1675
10000,0.247090,0.061053,40,0.582365,1788,0.663251,1788
10000,0.247090,0.061053,41,0.538088,1724,0.628587,1724
10000,0.247090,0.061053,45,0.589121,1785,0.644423,1785
10000,0.247090,0.061053,42,0.628029,1661,0.710351,1661
10000,0.247090,0.061053,43,0.718331,1685,0.775527,1685
10000,0.247090,0.061053,44,0.547252,1669,0.612756,1669
10000,0.247090,0.061053,48,0.520198,1753,0.571682,1753
10000,0.247090,0.061053,46,0.639314,1771,0.601867,1771
10000,0.247090,0.061053,51,0.533045,1719,0.593046,1719
10000,0.247090,0.061053,47,0.566110,1687,0.618046,1687
10000,0.247090,0.061053,52,0.553217,1717,0.656616,1717
10000,0.247090,0.061053,49,0.535028,1679,0.591477,1679
10000,0.247090,0.061053,50,0.494577,1711,0.566647,1711
10000,0.247090,0.061053,55,0.597381,1667,0.758097,1667
10000,0.247090,0.061053,54,0.577052,1756,0.706565,1756
10000,0.247090,0.061053,53,0.606111,1682,0.683362,1682
10000,0.247090,0.061053,56,0.579961,1737,0.605699,1737
10000,0.247090,0.061053,59,0.616165,1702,0.656508,1702
10000,0.247090,0.061053,58,0.573664,1800,0.660735,1800
10000,0.247090,0.061053,57,0.511679,1743,0.664642,1743
10000,0.247090,0.061053,60,0.547024,1725,0.641900,1725
10000,0.247090,0.061053,61,0.596461,1625,0.669368,1625
10000,0.247090,0.061053,62,0.597129,1774,0.629074,1774
10000,0.247090,0.061053,63,0.471138,1714,0.588033,1714
10000,0.247090,0.061053,65,0.545358,1705,0.600407,1705
10000,0.247090,0.061053,66,0.536904,1732,0.641165,1732
10000,0.247090,0.061053,64,0.571216,1683,0.603186,1683
10000,0.247090,0.061053,70,0.547075,1681,0.601278,1681
10000,0.247090,0.061053,67,0.566271,1639,0.642904,1639
10000,0.247090,0.061053,76,0.577646,1713,0.624744,1713
10000,0.247090,0.061053,68,0.599932,1756,0.769257,1756
10000,0.247090,0.061053,71,0.508690,1761,0.589641,1761
10000,0.247090,0.061053,69,0.610545,1711,0.690839,1711
10000,0.247090,0.061053,74,0.639378,1702,0.708427,1702
10000,0.247090,0.061053,72,0.658061,1725,0.676946,1725
10000,0.247090,0.061053,78,0.588792,1717,0.642214,1717
10000,0.247090,0.061053,77,0.578293,1738,0.571304,1738
10000,0.247090,0.061053,73,0.557781,1724,0.586927,1724
10000,0.247090,0.061053,75,0.594487,1721,0.602960,1721
10000,0.247090,0.061053,79,0.601962,1708,0.614446,1708
10000,0.247090,0.061053,80,0.673131,1740,0.746509,1740
10000,0.247090,0.061053,82,0.662706,1701,0.630004,1701
10000,0.247090,0.061053,81,0.713297,1742,0.732474,1742
10000,0.247090,0.061053,83,0.540416,1723,0.613980,1723
10000,0.247090,0.061053,84,0.725060,1700,0.800019,1700
10000,0.247090,0.061053,85,0.642961,1717,0.798132,1717
10000,0.247090,0.061053,86,0.634734,1732,0.739464,1732
10000,0.247090,0.061053,87,0.536538,1733,0.684130,1733
10000,0.247090,0.061053,88,0.606297,1711,0.720788,1711
10000,0.247090,0.061053,91,0.616312,1796,0.738301,1796
10000,0.247090,0.061053,89,0.548906,1730,0.589042,1730
10000,0.247090,0.061053,92,0.604513,1751,0.659513,1751
10000,0.247090,0.061053,90,0.694366,1749,0.657238,1749
10000,0.247090,0.061053,93,0.554085,1751,0.576960,1751
10000,0.247090,0.061053,94,0.509193,1740,0.588535,1740
10000,0.247090,0.061053,95,0.508045,1729,0.616879,1729
10000,0.247090,0.061053,97,0.651699,1725,0.643316,1725
10000,0.247090,0.061053,96,0.551337,1624,0.646009,1624
10000,0.247090,0.061053,98,0.544888,1691,0.644957,1691
10000,0.247090,0.061053,99,0.524635,1766,0.606237,1766
20000,0.218249,0.047632,17,0.544491,2761,0.589784,2761
20000,0.218249,0.047632,13,0.483787,2656,0.528523,2656
20000,0.218249,0.047632,15,0.458042,2741,0.518272,2741
20000,0.218249,0.047632,6,0.461064,2721,0.545885,2721
20000,0.218249,0.047632,3,0.489562,2652,0.547295,2652
20000,0.218249,0.047632,14,0.522187,2761,0.608759,2761
20000,0.218249,0.047632,5,0.502415,2673,0.543380,2673
20000,0.218249,0.047632,16,0.561831,2723,0.606529,2723
20000,0.218249,0.047632,9,0.541854,2754,0.614169,2754
20000,0.218249,0.047632,19,0.509272,2711,0.567986,2711
20000,0.218249,0.047632,10,0.447660,2725,0.540213,2725
20000,0.218249,0.047632,12,0.456792,2710,0.494806,2710
20000,0.218249,0.047632,2,0.452522,2769,0.572588,2769
20000,0.218249,0.047632,1,0.501109,2776,0.533794,2776
20000,0.218249,0.047632,4,0.503677,2752,0.521254,2752
20000,0.218249,0.047632,11,0.473524,2676,0.461741,2676
20000,0.218249,0.047632,0,0.480241,2724,0.530231,2724
20000,0.218249,0.047632,18,0.440823,2711,0.580838,2711
20000,0.218249,0.047632,8,0.455654,2642,0.558216,2642
20000,0.218249,0.047632,7,0.479060,2654,0.562533,2654
20000,0.218249,0.047632,20,0.527456,2630,0.589152,2630
20000,0.218249,0.047632,21,0.462031,2651,0.540012,2651
20000,0.218249,0.047632,22,0.486313,2685,0.526791,2685
20000,0.218249,0.047632,23,0.494800,2699,0.561476,2699
20000,0.218249,0.047632,24,0.538279,2652,0.541266,2652
20000,0.218249,0.047632,29,0.450882,2767,0.532689,2767
20000,0.218249,0.047632,26,0.478011,2777,0.523010,2777
20000,0.218249,0.047632,25,0.486401,2750,0.503690,2750
20000,0.218249,0.047632,28,0.459114,2638,0.500140,2638
20000,0.218249,0.047632,33,0.478559,2738,0.578317,2738
20000,0.218249,0.047632,27,0.516425,2695,0.533531,2695
20000,0.218249,0.047632,31,0.458222,2651,0.516682,2651
20000,0.218249,0.047632,37,0.491335,2672,0.525208,2672
20000,0.218249,0.047632,35,0.496916,2706,0.580325,2706
20000,0.218249,0.047632,30,0.534927,2713,0.562864,2713
20000,0.218249,0.047632,32,0.450444,2689,0.526714,2689
20000,0.218249,0.047632,39,0.519911,2621,0.537511,2621
20000,0.218249,0.047632,34,0.595227,2764,0.534483,2764
20000,0.218249,0.047632,38,0.461539,2711,0.575596,2711
20000,0.218249,0.047632,36,0.543072,2724,0.649816,2724
20000,0.218249,0.047632,40,0.504288,2737,0.574480,2737
20000,0.218249,0.047632,42,0.516832,2719,0.586658,2719
20000,0.218249,0.047632,41,0.475985,2738,0.524658,2738
20000,0.218249,0.047632,43,0.451240,2667,0.534764,2667
20000,0.218249,0.047632,44,0.451419,2764,0.491973,2764
20000,0.218249,0.047632,45,0.462872,2742,0.527009,2742
20000,0.218249,0.047632,46,0.454615,2755,0.609019,2755
20000,0.218249,0.047632,49,0.481259,2785,0.533801,2785
20000,0.218249,0.047632,50,0.518207,2726,0.633652,2726
20000,0.218249,0.047632,47,0.465913,2818,0.549307,2818
20000,0.218249,0.047632,51,0.483764,2682,0.543095,2682
20000,0.218249,0.047632,52,0.532845,2717,0.653442,2717
20000,0.218249,0.047632,48,0.549989,2631,0.655391,2631
20000,0.218249,0.047632,54,0.531270,2711,0.608263,2711
20000,0.218249,0.047632,59,0.474788,2767,0.523747,2767
20000,0.218249,0.047632,57,0.483580,2706,0.545928,2706
20000,0.218249,0.047632,58,0.506632,2731,0.568149,2731
20000,0.218249,0.047632,56,0.444461,2666,0.462645,2666
20000,0.218249,0.047632,55,0.450327,2744,0.556169,2744
20000,0.218249,0.047632,53,0.484569,2702,0.524502,2702
20000,0.218249,0.047632,61,0.551120,2805,0.537836,2805
20000,0.218249,0.047632,60,0.451720,2635,0.555431,2635
20000,0.218249,0.047632,62,0.498320,2682,0.546386,2682
20000,0.218249,0.047632,65,0.445878,2834,0.535627,2834
20000,0.218249,0.047632,64,0.434120,2775,0.508457,2775
20000,0.218249,0.047632,63,0.499850,2792,0.582257,2792
20000,0.218249,0.047632,66,0.468340,2756,0.555397,2756
20000,0.218249,0.047632,68,0.469577,2695,0.488764,2695
20000,0.218249,0.047632,67,0.591429,2794,0.603869,2794
20000,0.218249,0.047632,73,0.479070,2729,0.556957,2729
20000,0.218249,0.047632,71,0.437525,2741,0.515109,2741
20000,0.218249,0.047632,70,0.471244,2829,0.590146,2829
20000,0.218249,0.047632,72,0.442825,2719,0.543157,2719
20000,0.218249,0.047632,69,0.452571,2770,0.557806,2770
20000,0.218249,0.047632,74,0.449843,2753,0.607142,2753
20000,0.218249,0.047632,75,0.512374,2690,0.605546,2690
20000,0.218249,0.047632,76,0.492173,2777,0.523320,2777
20000,0.218249,0.047632,77,0.511373,2721,0.590672,2721
20000,0.218249,0.047632,79,0.447448,2753,0.536763,2753
20000,0.218249,0.047632,78,0.502949,2669,0.575263,2669
20000,0.218249,0.047632,80,0.515831,2722,0.518370,2722
20000,0.218249,0.047632,83,0.520528,2790,0.548682,2790
20000,0.218249,0.047632,81,0.455238,2658,0.490765,2658
20000,0.218249,0.047632,82,0.486915,2639,0.551325,2639
20000,0.218249,0.047632,85,0.480380,2704,0.574760,2704
20000,0.218249,0.047632,84,0.506655,2717,0.625847,2717
20000,0.218249,0.047632,86,0.471211,2762,0.532483,2762
20000,0.218249,0.047632,89,0.448810,2763,0.513435,2763
20000,0.218249,0.047632,88,0.483999,2657,0.528137,2657
20000,0.218249,0.047632,91,0.538356,2714,0.591078,2714
20000,0.218249,0.047632,87,0.471960,2723,0.529362,2723
20000,0.218249,0.047632,90,0.562320,2803,0.584092,2803
20000,0.218249,0.047632,93,0.480877,2689,0.478818,2689
20000,0.218249,0.047632,94,0.569557,2778,0.558612,2778
20000,0.218249,0.047632,96,0.451901,2669,0.526814,2669
20000,0.218249,0.047632,92,0.501341,2677,0.579113,2677
20000,0.218249,0.047632,95,0.452919,2728,0.522898,2728
20000,0.218249,0.047632,97,0.425257,2692,0.472601,2692
20000,0.218249,0.047632,98,0.493620,2681,0.561310,2681
20000,0.218249,0.047632,99,0.446279,2646,0.482756,2646
40000,0.192585,0.037089,7,0.415428,4264,0.481738,4264
40000,0.192585,0.037089,2,0.497107,4276,0.527567,4276
40000,0.192585,0.037089,16,0.404428,4257,0.422990,4257
40000,0.192585,0.037089,3,0.422789,4316,0.481011,4316
40000,0.192585,0.037089,5,0.398855,4294,0.444371,4294
40000,0.192585,0.037089,6,0.392028,4299,0.425027,4299
40000,0.192585,0.037089,11,0.418698,4247,0.492913,4247
40000,0.192585,0.037089,17,0.417104,4344,0.476784,4344
40000,0.192585,0.037089,15,0.395635,4383,0.472463,4383
40000,0.192585,0.037089,12,0.521622,4245,0.537555,4245
40000,0.192585,0.037089,0,0.406862,4308,0.456894,4308
40000,0.192585,0.037089,14,0.441359,4280,0.512712,4280
40000,0.192585,0.037089,10,0.456655,4266,0.524603,4266
40000,0.192585,0.037089,13,0.398418,4322,0.440451,4322
40000,0.192585,0.037089,8,0.486206,4272,0.476469,4272
40000,0.192585,0.037089,19,0.423398,4392,0.469849,4392
40000,0.192585,0.037089,4,0.446961,4314,0.481720,4314
40000,0.192585,0.037089,18,0.376755,4346,0.475425,4346
40000,0.192585,0.037089,1,0.401281,4210,0.411751,4210
40000,0.192585,0.037089,9,0.416507,4345,0.502128,4345
40000,0.192585,0.037089,20,0.411112,4286,0.490602,4286
40000,0.192585,0.037089,21,0.399409,4291,0.435249,4291
40000,0.192585,0.037089,26,0.413263,4205,0.460571,4205
40000,0.192585,0.037089,24,0.473719,4228,0.488148,4228
40000,0.192585,0.037089,25,0.465604,4365,0.518366,4365
40000,0.192585,0.037089,28,0.409885,4226,0.463249,4226
40000,0.192585,0.037089,27,0.417416,4333,0.443760,4333
40000,0.192585,0.037089,36,0.461344,4364,0.483054,4364
40000,0.192585,0.037089,29,0.416392,4194,0.429660,4194
40000,0.192585,0.037089,23,0.416601,4373,0.496579,4373
40000,0.192585,0.037089,33,0.402972,4309,0.461611,4309
40000,0.192585,0.037089,34,0.468624,4415,0.501439,4415
40000,0.192585,0.037089,22,0.487813,4206,0.497881,4206
40000,0.192585,0.037089,30,0.452182,4371,0.460206,4371
40000,0.192585,0.037089,37,0.447806,4252,0.510662,4252
40000,0.192585,0.037089,35,0.438116,4277,0.503656,4277
40000,0.192585,0.037089,39,0.412373,4255,0.476149,4255
40000,0.192585,0.037089,31,0.486892,4243,0.506669,4243
40000,0.192585,0.037089,38,0.461707,4259,0.488766,4259
40000,0.192585,0.037089,32,0.403730,4282,0.469017,4282
40000,0.192585,0.037089,40,0.506441,4273,0.565499,4273
40000,0.192585,0.037089,43,0.401485,4458,0.455584,4458
40000,0.192585,0.037089,41,0.464291,4286,0.498418,4286
40000,0.192585,0.037089,44,0.407995,4154,0.450826,4154
40000,0.192585,0.037089,47,0.409375,4334,0.491256,4334
40000,0.192585,0.037089,49,0.370546,4381,0.504266,4381
40000,0.192585,0.037089,51,0.438813,4315,0.504189,4315
40000,0.192585,0.037089,42,0.425252,4380,0.440668,4380
40000,0.192585,0.037089,45,0.434165,4286,0.543493,4286
40000,0.192585,0.037089,46,0.367299,4216,0.484705,4216
40000,0.192585,0.037089,52,0.465200,4333,0.565802,4333
40000,0.192585,0.037089,48,0.397480,4317,0.460542,4317
40000,0.192585,0.037089,56,0.419686,4320,0.451812,4320
40000,0.192585,0.037089,53,0.443231,4341,0.470927,4341
40000,0.192585,0.037089,50,0.432350,4307,0.480455,4307
40000,0.192585,0.037089,55,0.386537,4257,0.427770,4257
40000,0.192585,0.037089,59,0.423515,4242,0.462086,4242
40000,0.192585,0.037089,54,0.427428,4247,0.515868,4247
40000,0.192585,0.037089,57,0.401992,4350,0.450809,4350
40000,0.192585,0.037089,58,0.427563,4163,0.476004,4163
40000,0.192585,0.037089,60,0.424681,4385,0.499268,4385
40000,0.192585,0.037089,61,0.463193,4365,0.513518,4365
40000,0.192585,0.037089,63,0.425399,4229,0.510627,4229
40000,0.192585,0.037089,62,0.402089,4209,0.416545,4209
40000,0.192585,0.037089,64,0.390507,4320,0.451936,4320
40000,0.192585,0.037089,68,0.424049,4243,0.491925,4243
40000,0.192585,0.037089,66,0.424645,4299,0.453843,4299
40000,0.192585,0.037089,69,0.467847,4293,0.515719,4293
40000,0.192585,0.037089,74,0.453758,4409,0.508125,4409
40000,0.192585,0.037089,72,0.365674,4303,0.415000,4303
40000,0.192585,0.037089,65,0.442144,4305,0.458452,4305
40000,0.192585,0.037089,71,0.435606,4305,0.482006,4305
40000,0.192585,0.037089,70,0.393772,4208,0.439199,4208
40000,0.192585,0.037089,67,0.444330,4304,0.537621,4304
40000,0.192585,0.037089,73,0.410309,4277,0.430923,4277
40000,0.192585,0.037089,75,0.483135,4302,0.495919,4302
40000,0.192585,0.037089,77,0.498486,4314,0.467822,4314
40000,0.192585,0.037089,76,0.466344,4275,0.534618,4275
40000,0.192585,0.037089,79,0.421338,4368,0.498070,4368
40000,0.192585,0.037089,78,0.416593,4272,0.527684,4272
40000,0.192585,0.037089,80,0.425266,4245,0.564684,4245
40000,0.192585,0.037089,81,0.395276,4241,0.482744,4241
40000,0.192585,0.037089,83,0.397633,4239,0.484706,4239
40000,0.192585,0.037089,82,0.438097,4308,0.485173,4308
40000,0.192585,0.037089,84,0.448107,4305,0.458969,4305
40000,0.192585,0.037089,86,0.518192,4346,0.541286,4346
40000,0.192585,0.037089,89,0.449929,4285,0.526150,4285
40000,0.192585,0.037089,87,0.443242,4271,0.431144,4271
40000,0.192585,0.037089,92,0.430120,4233,0.495770,4233
40000,0.192585,0.037089,91,0.391124,4364,0.412853,4364
40000,0.192585,0.037089,93,0.381891,4174,0.505796,4174
40000,0.192585,0.037089,85,0.438719,4282,0.470493,4282
40000,0.192585,0.037089,94,0.430114,4370,0.483057,4370
40000,0.192585,0.037089,90,0.446552,4316,0.526179,4316
40000,0.192585,0.037089,88,0.400575,4318,0.444698,4318
40000,0.192585,0.037089,98,0.426497,4389,0.535041,4389
40000,0.192585,0.037089,97,0.444189,4256,0.521570,4256
40000,0.192585,0.037089,99,0.445220,4278,0.553304,4278
40000,0.192585,0.037089,96,0.438407,4276,0.501135,4276
40000,0.192585,0.037089,95,0.465568,4243,0.483093,4243
80000,0.169793,0.028830,8,0.369494,6717,0.457280,6717
80000,0.169793,0.028830,2,0.367963,6624,0.420512,6624
80000,0.169793,0.028830,11,0.357449,6586,0.413135,6586
80000,0.169793,0.028830,19,0.354583,6760,0.392494,6760
80000,0.169793,0.028830,12,0.404248,6712,0.423535,6712
80000,0.169793,0.028830,6,0.368559,6579,0.407201,6579
80000,0.169793,0.028830,3,0.373654,6836,0.431635,6836
80000,0.169793,0.028830,1,0.412467,6753,0.425900,6753
80000,0.169793,0.028830,5,0.409641,6828,0.474540,6828
80000,0.169793,0.028830,10,0.412791,6863,0.428304,6863
80000,0.169793,0.028830,0,0.361339,6691,0.426148,6691
80000,0.169793,0.028830,4,0.349522,6654,0.432369,6654
80000,0.169793,0.028830,16,0.396693,6749,0.450286,6749
80000,0.169793,0.028830,9,0.416264,6742,0.440299,6742
80000,0.169793,0.028830,14,0.361210,6752,0.425430,6752
80000,0.169793,0.028830,15,0.335386,6725,0.375283,6725
80000,0.169793,0.028830,17,0.378568,6720,0.402495,6720
80000,0.169793,0.028830,13,0.365342,6714,0.449184,6714
80000,0.169793,0.028830,18,0.348907,6627,0.374423,6627
80000,0.169793,0.028830,7,0.366188,6703,0.377453,6703
80000,0.169793,0.028830,20,0.370323,6743,0.380903,6743
80000,0.169793,0.028830,21,0.412323,6842,0.451836,6842
80000,0.169793,0.028830,23,0.349649,6631,0.430861,6631
80000,0.169793,0.028830,27,0.396582,6735,0.424218,6735
80000,0.169793,0.028830,24,0.384776,6700,0.447639,6700
80000,0.169793,0.028830,25,0.384669,6645,0.395284,6645
80000,0.169793,0.028830,26,0.375173,6673,0.415764,6673
80000,0.169793,0.028830,30,0.358853,6679,0.383139,6679
80000,0.169793,0.028830,22,0.372543,6830,0.412855,6830
80000,0.169793,0.028830,28,0.372316,6797,0.435137,6797
80000,0.169793,0.028830,34,0.419949,6731,0.413582,6731
80000,0.169793,0.028830,29,0.365886,6792,0.382461,6792
80000,0.169793,0.028830,33,0.389359,6719,0.421601,6719
80000,0.169793,0.028830,37,0.385093,6801,0.414298,6801
80000,0.169793,0.028830,35,0.401804,6778,0.436787,6778
80000,0.169793,0.028830,32,0.352342,6729,0.421819,6729
80000,0.169793,0.028830,36,0.394053,6669,0.408705,6669
80000,0.169793,0.028830,38,0.382690,6663,0.416740,6663
80000,0.169793,0.028830,31,0.386876,6841,0.398106,6841
80000,0.169793,0.028830,39,0.424462,6639,0.432201,6639
80000,0.169793,0.028830,40,0.356201,6633,0.412575,6633
80000,0.169793,0.028830,44,0.362262,6730,0.422483,6730
80000,0.169793,0.028830,48,0.368359,6743,0.416641,6743
80000,0.169793,0.028830,46,0.398134,6741,0.407825,6741
80000,0.169793,0.028830,41,0.413827,6657,0.427719,6657
80000,0.169793,0.028830,45,0.350252,6632,0.396879,6632
80000,0.169793,0.028830,42,0.345844,6637,0.397363,6637
80000,0.169793,0.028830,50,0.374287,6784,0.414521,6784
80000,0.169793,0.028830,43,0.357157,6756,0.377325,6756
80000,0.169793,0.028830,47,0.364011,6662,0.412546,6662
80000,0.169793,0.028830,51,0.399586,6632,0.432540,6632
80000,0.169793,0.028830,55,0.340953,6700,0.386744,6700
80000,0.169793,0.028830,49,0.367632,6717,0.408917,6717
80000,0.169793,0.028830,57,0.336446,6549,0.398764,6549
80000,0.169793,0.028830,56,0.456133,6720,0.419120,6720
80000,0.169793,0.028830,59,0.358272,6611,0.423379,6611
80000,0.169793,0.028830,58,0.354831,6814,0.393003,6814
80000,0.169793,0.028830,52,0.351615,6858,0.396016,6858
80000,0.169793,0.028830,53,0.387750,6758,0.403513,6758
80000,0.169793,0.028830,54,0.392760,6848,0.404052,6848
80000,0.169793,0.028830,60,0.397277,6873,0.437169,6873
80000,0.169793,0.028830,61,0.419375,6758,0.457331,6758
80000,0.169793,0.028830,62,0.359329,6808,0.409603,6808
80000,0.169793,0.028830,63,0.344278,6725,0.392953,6725
80000,0.169793,0.028830,64,0.377104,6684,0.407306,6684
80000,0.169793,0.028830,66,0.450409,6630,0.522129,6630
80000,0.169793,0.028830,68,0.434440,6806,0.432802,6806
80000,0.169793,0.028830,71,0.361204,6776,0.457617,6776
80000,0.169793,0.028830,65,0.408242,6691,0.485499,6691
80000,0.169793,0.028830,69,0.317585,6750,0.397680,6750
80000,0.169793,0.028830,70,0.365581,6740,0.417353,6740
80000,0.169793,0.028830,67,0.416051,6770,0.428085,6770
80000,0.169793,0.028830,77,0.446682,6777,0.490999,6777
80000,0.169793,0.028830,72,0.333784,6716,0.405430,6716
80000,0.169793,0.028830,75,0.347270,6805,0.393822,6805
80000,0.169793,0.028830,73,0.421508,6828,0.458429,6828
80000,0.169793,0.028830,76,0.351776,6810,0.413634,6810
80000,0.169793,0.028830,78,0.387224,6778,0.407165,6778
80000,0.169793,0.028830,74,0.349863,6718,0.418736,6718
80000,0.169793,0.028830,79,0.383276,6686,0.411997,6686
80000,0.169793,0.028830,80,0.370138,6668,0.453852,6668
80000,0.169793,0.028830,81,0.363129,6778,0.380053,6778
80000,0.169793,0.028830,85,0.397473,6842,0.424659,6842
80000,0.169793,0.028830,82,0.338115,6869,0.374256,6869
80000,0.169793,0.028830,84,0.371833,6754,0.447022,6754
80000,0.169793,0.028830,87,0.401130,6803,0.442433,6803
80000,0.169793,0.028830,88,0.378596,6795,0.403005,6795
80000,0.169793,0.028830,86,0.413996,6710,0.427923,6710
80000,0.169793,0.028830,89,0.376875,6797,0.392913,6797
80000,0.169793,0.028830,90,0.364758,6691,0.393601,6691
80000,0.169793,0.028830,83,0.399547,6693,0.478712,6693
80000,0.169793,0.028830,92,0.392938,6636,0.401294,6636
80000,0.169793,0.028830,94,0.391925,6775,0.399391,6775
80000,0.169793,0.028830,91,0.325719,6682,0.392480,6682
80000,0.169793,0.028830,95,0.352877,6673,0.446257,6673
80000,0.169793,0.028830,93,0.399776,6800,0.409323,6800
80000,0.169793,0.028830,97,0.368464,6718,0.457680,6718
80000,0.169793,0.028830,96,0.363723,6752,0.430819,6752
80000,0.169793,0.028830,99,0.383903,6787,0.404249,6787
80000,0.169793,0.028830,98,0.383382,6855,0.429110,6855


==> Code/normal_test_sin.csv <==
n,r,eps,i,err1,num1,err2,num2
10000,0.247090,0.061053,0,0.824189,1725,0.820869,1725
10000,0.247090,0.061053,1,0.933794,1743,0.971097,1743
10000,0.247090,0.061053,2,0.957248,1626,0.955207,1626
10000,0.247090,0.061053,10,0.808442,1691,0.821458,1691
10000,0.247090,0.061053,16,0.826486,1676,0.861304,1676
10000,0.247090,0.061053,3,0.847747,1639,0.813610,1639
10000,0.247090,0.061053,15,0.781311,1648,0.733427,1648
10000,0.247090,0.061053,7,0.784905,1656,0.728071,1656
10000,0.247090,0.061053,8,0.898974,1706,0.834891,1706
10000,0.247090,0.061053,4,0.860703,1663,0.938425,1663
10000,0.247090,0.061053,9,0.883063,1710,0.811310,1710
10000,0.247090,0.061053,18,0.878108,1658,0.852757,1658
10000,0.247090,0.061053,5,0.867732,1710,0.842788,1710
10000,0.247090,0.061053,6,0.769926,1564,0.778473,1564
10000,0.247090,0.061053,11,0.770446,1696,0.815560,1696
10000,0.247090,0.061053,17,0.756123,1648,0.742349,1648
10000,0.247090,0.061053,14,0.844050,1619,0.892074,1619
10000,0.247090,0.061053,19,0.803549,1687,0.780395,1687
10000,0.247090,0.061053,12,0.837608,1589,0.786768,1589
10000,0.247090,0.061053,13,0.816229,1672,0.874134,1672
10000,0.247090,0.061053,21,0.790935,1636,0.918215,1636
10000,0.247090,0.061053,20,0.966723,1650,0.966147,1650
10000,0.247090,0.061053,23,0.759834,1634,0.694820,1634
10000,0.247090,0.061053,26,0.790005,1686,0.901504,1686
10000,0.247090,0.061053,22,0.852354,1639,0.968676,1639
10000,0.247090,0.061053,25,0.810832,1611,0.756713,1611
10000,0.247090,0.061053,28,0.901906,1689,0.868210,1689
10000,0.247090,0.061053,27,0.809753,1615,0.922020,1615
10000,0.247090,0.061053,36,0.768891,1551,0.856672,1551
10000,0.247090,0.061053,24,0.863873,1634,0.805608,1634
10000,0.247090,0.061053,34,0.802076,1622,0.722093,1622
10000,0.247090,0.061053,33,0.787669,1680,0.790654,1680
10000,0.247090,0.061053,31,0.799469,1588,0.692463,1588
10000,0.247090,0.061053,30,0.771317,1626,0.730031,1626
10000,0.247090,0.061053,29,0.773120,1665,0.771436,1665
10000,0.247090,0.061053,32,0.742409,1604,0.712243,1604
10000,0.247090,0.061053,35,0.836978,1678,0.824867,1678
10000,0.247090,0.061053,37,0.977409,1695,0.920258,1695
10000,0.247090,0.061053,38,0.800374,1616,0.828779,1616
10000,0.247090,0.061053,39,0.875193,1562,0.886004,1562
10000,0.247090,0.061053,40,0.845098,1659,0.938746,1659
10000,0.247090,0.061053,42,0.843551,1627,0.814802,1627
10000,0.247090,0.061053,41,0.816528,1677,0.828485,1677
10000,0.247090,0.061053,43,0.900654,1618,0.926032,1618
10000,0.247090,0.061053,44,0.833201,1676,0.790499,1676
10000,0.247090,0.061053,45,0.791656,1597,0.850009,1597
10000,0.247090,0.061053,47,0.804055,1650,0.786775,1650
10000,0.247090,0.061053,46,0.834299,1657,1.131442,1657
10000,0.247090,0.061053,53,0.791559,1667,0.777453,1667
10000,0.247090,0.061053,51,0.774657,1679,0.774277,1679
10000,0.247090,0.061053,52,0.810058,1654,0.920971,1654
10000,0.247090,0.061053,54,0.837496,1613,0.804974,1613
10000,0.247090,0.061053,56,0.844093,1694,0.894342,1694
10000,0.247090,0.061053,49,0.944484,1703,0.911301,1703
10000,0.247090,0.061053,55,0.710613,1619,0.845852,1619
10000,0.247090,0.061053,48,0.838350,1652,0.807259,1652
10000,0.247090,0.061053,50,0.773326,1625,0.655663,1625
10000,0.247090,0.061053,58,0.799822,1634,0.749126,1634
10000,0.247090,0.061053,57,0.756000,1655,0.732965,1655
10000,0.247090,0.061053,59,0.771884,1666,0.775358,1666
10000,0.247090,0.061053,61,0.802568,1677,0.947176,1677
10000,0.247090,0.061053,60,0.786121,1666,0.791888,1666
10000,0.247090,0.061053,62,0.836967,1633,0.848823,1633
10000,0.247090,0.061053,63,0.783581,1676,0.787827,1676
10000,0.247090,0.061053,64,0.768632,1676,0.814744,1676
10000,0.247090,0.061053,65,0.860998,1662,0.908868,1662
10000,0.247090,0.061053,66,0.886339,1737,0.716319,1737
10000,0.247090,0.061053,68,0.727056,1631,0.797654,1631
10000,0.247090,0.061053,67,0.747126,1695,0.873942,1695
10000,0.247090,0.061053,69,0.986936,1606,0.947964,1606
10000,0.247090,0.061053,72,0.861456,1685,0.800806,1685
10000,0.247090,0.061053,70,0.865417,1606,0.807769,1606
10000,0.247090,0.061053,71,0.790959,1628,0.735734,1628
10000,0.247090,0.061053,76,0.740922,1642,0.736042,1642
10000,0.247090,0.061053,73,0.804942,1635,0.780688,1635
10000,0.247090,0.061053,74,0.772442,1662,0.805122,1662
10000,0.247090,0.061053,75,0.762053,1620,0.760345,1620
10000,0.247090,0.061053,78,0.882663,1676,0.864573,1676
10000,0.247090,0.061053,77,0.936733,1650,0.969499,1650
10000,0.247090,0.061053,79,0.870679,1651,0.866567,1651
10000,0.247090,0.061053,81,0.798423,1660,0.796594,1660
10000,0.247090,0.061053,82,0.768015,1715,0.747392,1715
10000,0.247090,0.061053,80,0.770802,1630,0.861944,1630
10000,0.247090,0.061053,84,0.745506,1608,0.682706,1608
10000,0.247090,0.061053,85,0.929565,1662,0.823893,1662
10000,0.247090,0.061053,83,0.782313,1646,0.801341,1646
10000,0.247090,0.061053,86,0.799241,1708,0.700916,1708
10000,0.247090,0.061053,87,0.830040,1616,0.820330,1616
10000,0.247090,0.061053,88,0.751339,1662,0.740132,1662
10000,0.247090,0.061053,92,0.782086,1626,0.945741,1626
10000,0.247090,0.061053,89,0.742585,1648,0.772269,1648
10000,0.247090,0.061053,95,0.680223,1619,0.869647,1619
10000,0.247090,0.061053,91,0.823315,1640,0.807413,1640
10000,0.247090,0.061053,90,0.775747,1664,0.904745,1664
10000,0.247090,0.061053,94,0.750322,1645,0.813172,1645
10000,0.247090,0.061053,93,0.805684,1652,0.771497,1652
10000,0.247090,0.061053,98,0.762393,1683,0.769722,1683
10000,0.247090,0.061053,96,0.818354,1638,0.853558,1638
10000,0.247090,0.061053,97,0.918308,1610,0.890291,1610
10000,0.247090,0.061053,99,0.905104,1620,0.857783,1620
20000,0.218249,0.047632,9,0.719905,2642,0.683368,2642
20000,0.218249,0.047632,6,0.772200,2638,0.777628,2638
20000,0.218249,0.047632,7,0.838451,2475,0.771136,2475
20000,0.218249,0.047632,11,0.709912,2701,0.740298,2701
20000,0.218249,0.047632,18,0.780700,2642,0.806263,2642
20000,0.218249,0.047632,5,0.715009,2595,0.637128,2595
20000,0.218249,0.047632,14,0.735654,2627,0.672752,2627
20000,0.218249,0.047632,15,0.727586,2668,0.693898,2668
20000,0.218249,0.047632,0,0.740155,2567,0.674921,2567
20000,0.218249,0.047632,19,0.673217,2599,0.646836,2599
20000,0.218249,0.047632,17,0.804629,2591,0.695460,2591
20000,0.218249,0.047632,4,0.736449,2621,0.799963,2621
20000,0.218249,0.047632,3,0.754440,2527,0.674865,2527
20000,0.218249,0.047632,1,0.748489,2593,0.655172,2593
20000,0.218249,0.047632,16,0.781084,2609,0.707764,2609
20000,0.218249,0.047632,12,0.741088,2547,0.806183,2547
20000,0.218249,0.047632,13,0.703940,2632,0.794341,2632
20000,0.218249,0.047632,2,0.837970,2556,0.736279,2556
20000,0.218249,0.047632,10,0.755265,2638,0.690299,2638
20000,0.218249,0.047632,8,0.917038,2633,0.868044,2633
20000,0.218249,0.047632,20,0.680467,2673,0.626511,2673
20000,0.218249,0.047632,22,0.750191,2638,0.683116,2638
20000,0.218249,0.047632,21,0.726165,2604,0.641855,2604
20000,0.218249,0.047632,27,0.774880,2777,0.781421,2777
20000,0.218249,0.047632,23,0.752930,2576,0.737880,2576
20000,0.218249,0.047632,24,0.758800,2546,0.739327,2546
20000,0.218249,0.047632,26,0.699657,2568,0.637687,2568
20000,0.218249,0.047632,29,0.690284,2593,0.718136,2593
20000,0.218249,0.047632,38,0.736945,2592,0.642544,2592
20000,0.218249,0.047632,25,0.769926,2533,0.782465,2533
20000,0.218249,0.047632,33,0.783709,2576,0.765398,2576
20000,0.218249,0.047632,31,0.819762,2710,0.718425,2710
20000,0.218249,0.047632,28,0.789631,2670,0.719140,2670
20000,0.218249,0.047632,30,0.784189,2608,0.708777,2608
20000,0.218249,0.047632,35,0.757551,2653,0.698005,2653
20000,0.218249,0.047632,36,0.868878,2591,0.685765,2591
20000,0.218249,0.047632,34,0.681767,2599,0.779366,2599
20000,0.218249,0.047632,32,0.736256,2571,0.693990,2571
20000,0.218249,0.047632,39,0.696935,2595,0.796053,2595
20000,0.218249,0.047632,37,0.695544,2580,0.631667,2580
20000,0.218249,0.047632,40,0.820391,2572,0.716323,2572
20000,0.218249,0.047632,41,0.787030,2665,0.734050,2665
20000,0.218249,0.047632,42,0.752944,2589,0.628345,2589
20000,0.218249,0.047632,43,0.743701,2616,0.680018,2616
20000,0.218249,0.047632,45,0.751140,2635,0.692494,2635
20000,0.218249,0.047632,44,0.763854,2594,0.757550,2594
20000,0.218249,0.047632,50,0.826399,2643,0.783608,2643
20000,0.218249,0.047632,46,0.782700,2634,0.786418,2634
20000,0.218249,0.047632,48,0.744623,2610,0.749876,2610
20000,0.218249,0.047632,56,0.763170,2668,0.659638,2668
20000,0.218249,0.047632,49,0.746503,2634,0.634757,2634
20000,0.218249,0.047632,55,0.717756,2562,0.679109,2562
20000,0.218249,0.047632,51,0.868118,2648,0.713489,2648
20000,0.218249,0.047632,53,0.716042,2580,0.650040,2580
20000,0.218249,0.047632,54,0.714904,2646,0.747463,2646
20000,0.218249,0.047632,47,0.773666,2645,0.696001,2645
20000,0.218249,0.047632,57,0.779256,2635,0.804791,2635
20000,0.218249,0.047632,58,0.780563,2696,0.732019,2696
20000,0.218249,0.047632,59,0.752551,2615,0.671106,2615
20000,0.218249,0.047632,52,0.806421,2641,0.821592,2641
20000,0.218249,0.047632,60,0.785420,2597,0.825533,2597
20000,0.218249,0.047632,63,0.774758,2685,0.709483,2685
20000,0.218249,0.047632,61,0.768309,2561,0.764428,2561
20000,0.218249,0.047632,62,0.752525,2609,0.724608,2609
20000,0.218249,0.047632,65,0.734243,2584,0.690979,2584
20000,0.218249,0.047632,64,0.683387,2553,0.771621,2553
20000,0.218249,0.047632,67,0.725548,2562,0.691420,2562
20000,0.218249,0.047632,66,0.677902,2629,0.670899,2629
20000,0.218249,0.047632,71,0.782749,2567,0.730598,2567
20000,0.218249,0.047632,70,0.733986,2552,0.730937,2552
20000,0.218249,0.047632,73,0.731443,2716,0.699896,2716
20000,0.218249,0.047632,68,0.879191,2643,0.816324,2643
20000,0.218249,0.047632,72,0.741350,2573,0.664265,2573
20000,0.218249,0.047632,69,0.717846,2626,0.677563,2626
20000,0.218249,0.047632,75,0.802558,2576,0.709205,2576
20000,0.218249,0.047632,77,0.733148,2668,0.728719,2668
20000,0.218249,0.047632,79,0.710983,2612,0.734554,2612
20000,0.218249,0.047632,78,0.726378,2607,0.741284,2607
20000,0.218249,0.047632,76,0.697207,2542,0.855124,2542
20000,0.218249,0.047632,74,0.749155,2654,0.879086,2654
20000,0.218249,0.047632,81,0.727328,2624,0.694943,2624
20000,0.218249,0.047632,82,0.807123,2639,0.755684,2639
20000,0.218249,0.047632,80,0.760880,2628,0.670078,2628
20000,0.218249,0.047632,83,0.741890,2586,0.788642,2586
20000,0.218249,0.047632,85,0.715327,2653,0.683097,2653
20000,0.218249,0.047632,84,0.734237,2700,0.685303,2700
20000,0.218249,0.047632,88,0.739526,2575,0.696016,2575
20000,0.218249,0.047632,86,0.810962,2605,0.762960,2605
20000,0.218249,0.047632,87,0.821920,2585,0.837129,2585
20000,0.218249,0.047632,90,0.719348,2709,0.740598,2709
20000,0.218249,0.047632,91,0.770202,2606,0.723282,2606
20000,0.218249,0.047632,92,0.793338,2621,0.665718,2621
20000,0.218249,0.047632,89,0.868339,2578,0.895275,2578
20000,0.218249,0.047632,96,0.872170,2712,0.791459,2712
20000,0.218249,0.047632,94,0.745672,2706,0.653975,2706
20000,0.218249,0.047632,95,0.737396,2625,0.678531,2625
20000,0.218249,0.047632,93,0.757558,2609,0.714404,2609
20000,0.218249,0.047632,98,0.683627,2587,0.689445,2587
20000,0.218249,0.047632,99,0.864055,2545,0.744177,2545
20000,0.218249,0.047632,97,0.747450,2595,0.715774,2595
40000,0.192585,0.037089,5,0.648118,4131,0.595208,4131
40000,0.192585,0.037089,0,0.691930,4218,0.579635,4218
40000,0.192585,0.037089,4,0.722081,4121,0.725425,4121
40000,0.192585,0.037089,6,0.668180,4075,0.569109,4075
40000,0.192585,0.037089,14,0.651272,4219,0.666856,4219
40000,0.192585,0.037089,10,0.678289,4186,0.696945,4186
40000,0.192585,0.037089,15,0.688571,4166,0.657036,4166
40000,0.192585,0.037089,8,0.747648,4161,0.714946,4161
40000,0.192585,0.037089,7,0.797156,4150,0.670476,4150
40000,0.192585,0.037089,17,0.657090,4115,0.623842,4115
40000,0.192585,0.037089,3,0.682860,4110,0.616880,4110
40000,0.192585,0.037089,1,0.656303,4215,0.607156,4215
40000,0.192585,0.037089,12,0.693817,4188,0.639489,4188
40000,0.192585,0.037089,16,0.700367,4146,0.662490,4146
40000,0.192585,0.037089,11,0.630605,4022,0.704315,4022
40000,0.192585,0.037089,18,0.763584,4006,0.624778,4006
40000,0.192585,0.037089,13,0.643403,3997,0.668630,3997
40000,0.192585,0.037089,2,0.733060,4183,0.640880,4183
40000,0.192585,0.037089,19,0.648601,4096,0.701785,4096
40000,0.192585,0.037089,9,0.731504,4049,0.692037,4049
40000,0.192585,0.037089,20,0.740076,4089,0.617543,4089
40000,0.192585,0.037089,21,0.647234,4215,0.583619,4215
40000,0.192585,0.037089,31,0.731134,4200,0.640405,4200
40000,0.192585,0.037089,28,0.711565,4238,0.610104,4238
40000,0.192585,0.037089,23,0.725396,4105,0.723747,4105
40000,0.192585,0.037089,25,0.671967,4120,0.668780,4120
40000,0.192585,0.037089,24,0.662767,4090,0.584671,4090
40000,0.192585,0.037089,30,0.741880,4126,0.752902,4126
40000,0.192585,0.037089,26,0.686017,4061,0.627635,4061
40000,0.192585,0.037089,27,0.636194,4032,0.567294,4032
40000,0.192585,0.037089,22,0.701201,4000,0.717171,4000
40000,0.192585,0.037089,32,0.661907,4140,0.643340,4140
40000,0.192585,0.037089,38,0.693173,4117,0.607986,4117
40000,0.192585,0.037089,29,0.668650,4096,0.642159,4096
40000,0.192585,0.037089,35,0.691927,4090,0.581583,4090
40000,0.192585,0.037089,36,0.689324,4072,0.678183,4072
40000,0.192585,0.037089,37,0.731920,4212,0.722593,4212
40000,0.192585,0.037089,33,0.718661,4157,0.723470,4157
40000,0.192585,0.037089,34,0.675274,3999,0.595728,3999
40000,0.192585,0.037089,39,0.704405,4215,0.595928,4215
40000,0.192585,0.037089,41,0.688028,4135,0.578385,4135
40000,0.192585,0.037089,40,0.658363,4096,0.589818,4096
40000,0.192585,0.037089,47,0.706414,4166,0.621323,4166
40000,0.192585,0.037089,44,0.700937,4029,0.583714,4029
40000,0.192585,0.037089,42,0.657784,4111,0.690594,4111
40000,0.192585,0.037089,43,0.729493,4111,0.587944,4111
40000,0.192585,0.037089,46,0.673733,4203,0.665533,4203
40000,0.192585,0.037089,49,0.655344,4086,0.607207,4086
40000,0.192585,0.037089,45,0.670905,4083,0.603005,4083
40000,0.192585,0.037089,48,0.703704,4123,0.612955,4123
40000,0.192585,0.037089,54,0.637993,4033,0.600011,4033
40000,0.192585,0.037089,56,0.790250,4154,0.628868,4154
40000,0.192585,0.037089,50,0.711449,4108,0.601689,4108
40000,0.192585,0.037089,53,0.695245,4204,0.748842,4204
40000,0.192585,0.037089,52,0.693165,4145,0.594558,4145
40000,0.192585,0.037089,55,0.653700,4125,0.642696,4125
40000,0.192585,0.037089,57,0.662488,4134,0.617736,4134
40000,0.192585,0.037089,51,0.660163,4071,0.577289,4071
40000,0.192585,0.037089,58,0.750794,4061,0.734296,4061
40000,0.192585,0.037089,59,0.774851,4238,0.730028,4238
40000,0.192585,0.037089,60,0.752328,4104,0.665903,4104
40000,0.192585,0.037089,61,0.671738,4133,0.555692,4133
40000,0.192585,0.037089,62,0.650969,4153,0.648781,4153
40000,0.192585,0.037089,68,0.720763,4030,0.669287,4030
40000,0.192585,0.037089,64,0.693585,4120,0.560781,4120
40000,0.192585,0.037089,65,0.741927,4084,0.670088,4084
40000,0.192585,0.037089,66,0.685036,4087,0.567706,4087
40000,0.192585,0.037089,67,0.690316,4202,0.652905,4202
40000,0.192585,0.037089,63,0.628423,4266,0.635171,4266
40000,0.192585,0.037089,69,0.680277,4133,0.594378,4133
40000,0.192585,0.037089,70,0.757995,4163,0.626134,4163
40000,0.192585,0.037089,72,0.697180,4105,0.597755,4105
40000,0.192585,0.037089,71,0.759130,4164,0.607828,4164
40000,0.192585,0.037089,73,0.723195,4071,0.563745,4071
40000,0.192585,0.037089,75,0.663077,4061,0.633596,4061
40000,0.192585,0.037089,79,0.777017,4145,0.643891,4145
40000,0.192585,0.037089,77,0.692102,4180,0.565970,4180
40000,0.192585,0.037089,78,0.685665,4114,0.594404,4114
40000,0.192585,0.037089,76,0.665278,4088,0.716764,4088
40000,0.192585,0.037089,74,0.678671,4184,0.622911,4184
40000,0.192585,0.037089,80,0.657229,4125,0.567420,4125
40000,0.192585,0.037089,81,0.684622,4091,0.605912,4091
40000,0.192585,0.037089,86,0.761167,3993,0.584020,3993
40000,0.192585,0.037089,84,0.763055,4191,0.627796,4191
40000,0.192585,0.037089,83,0.673194,4114,0.648003,4114
40000,0.192585,0.037089,85,0.680078,4220,0.721493,4220
40000,0.192585,0.037089,82,0.733615,4182,0.614884,4182
40000,0.192585,0.037089,87,0.727917,4120,0.632240,4120
40000,0.192585,0.037089,88,0.680809,4109,0.615921,4109
40000,0.192585,0.037089,91,0.740424,4139,0.746372,4139
40000,0.192585,0.037089,93,0.736199,4165,0.664127,4165
40000,0.192585,0.037089,96,0.703800,4147,0.564283,4147
40000,0.192585,0.037089,89,0.757833,4049,0.606239,4049
40000,0.192585,0.037089,92,0.696661,4133,0.629086,4133
40000,0.192585,0.037089,90,0.690817,4134,0.637337,4134
40000,0.192585,0.037089,98,0.630417,4165,0.621106,4165
40000,0.192585,0.037089,94,0.662944,4053,0.675345,4053
40000,0.192585,0.037089,95,0.687199,4161,0.592673,4161
40000,0.192585,0.037089,97,0.653045,4152,0.609103,4152
40000,0.192585,0.037089,99,0.671765,4088,0.694364,4088
80000,0.169793,0.028830,10,0.606566,6431,0.545583,6431
80000,0.169793,0.028830,5,0.658097,6414,0.519390,6414
80000,0.169793,0.028830,6,0.660358,6579,0.565481,6579
80000,0.169793,0.028830,1,0.634349,6549,0.625766,6549
80000,0.169793,0.028830,13,0.692765,6532,0.606669,6532
80000,0.169793,0.028830,3,0.636846,6381,0.470725,6381
80000,0.169793,0.028830,18,0.601169,6566,0.586940,6566
80000,0.169793,0.028830,8,0.625202,6397,0.521780,6397
80000,0.169793,0.028830,15,0.627661,6505,0.553425,6505
80000,0.169793,0.028830,11,0.630753,6505,0.639488,6505
80000,0.169793,0.028830,14,0.623455,6586,0.476837,6586
80000,0.169793,0.028830,19,0.613529,6484,0.571398,6484
80000,0.169793,0.028830,17,0.655172,6482,0.552817,6482
80000,0.169793,0.028830,16,0.652418,6473,0.611255,6473
80000,0.169793,0.028830,0,0.663683,6526,0.532045,6526
80000,0.169793,0.028830,2,0.643041,6516,0.529141,6516
80000,0.169793,0.028830,9,0.682535,6426,0.530092,6426
80000,0.169793,0.028830,4,0.661825,6469,0.542823,6469
80000,0.169793,0.028830,12,0.676655,6291,0.633514,6291
80000,0.169793,0.028830,7,0.676470,6497,0.604045,6497
80000,0.169793,0.028830,21,0.633216,6587,0.576178,6587
80000,0.169793,0.028830,25,0.624001,6379,0.577943,6379
80000,0.169793,0.028830,20,0.621081,6418,0.550774,6418
80000,0.169793,0.028830,26,0.632326,6324,0.609109,6324
80000,0.169793,0.028830,23,0.624601,6566,0.522212,6566
80000,0.169793,0.028830,27,0.636365,6592,0.536972,6592
80000,0.169793,0.028830,24,0.646407,6510,0.548042,6510
80000,0.169793,0.028830,22,0.642498,6478,0.548011,6478
80000,0.169793,0.028830,37,0.640459,6456,0.462701,6456
80000,0.169793,0.028830,29,0.676105,6500,0.504120,6500
80000,0.169793,0.028830,28,0.644386,6413,0.496517,6413
80000,0.169793,0.028830,35,0.686613,6372,0.565485,6372
80000,0.169793,0.028830,31,0.639694,6520,0.540611,6520
80000,0.169793,0.028830,32,0.677115,6455,0.582716,6455
80000,0.169793,0.028830,38,0.613697,6446,0.503018,6446
80000,0.169793,0.028830,34,0.607205,6429,0.463157,6429
80000,0.169793,0.028830,33,0.630032,6362,0.539464,6362
80000,0.169793,0.028830,30,0.633195,6380,0.555798,6380
80000,0.169793,0.028830,36,0.620457,6466,0.509464,6466
80000,0.169793,0.028830,39,0.587661,6402,0.534561,6402
80000,0.169793,0.028830,40,0.636039,6418,0.567781,6418
80000,0.169793,0.028830,41,0.637024,6481,0.523186,6481
80000,0.169793,0.028830,45,0.680417,6452,0.631211,6452
80000,0.169793,0.028830,42,0.592316,6523,0.563061,6523
80000,0.169793,0.028830,43,0.654332,6590,0.528841,6590
80000,0.169793,0.028830,46,0.660535,6443,0.509638,6443
80000,0.169793,0.028830,48,0.645953,6594,0.590964,6594
80000,0.169793,0.028830,44,0.649769,6402,0.558622,6402
80000,0.169793,0.028830,47,0.627270,6464,0.530813,6464
80000,0.169793,0.028830,49,0.623655,6633,0.555305,6633
80000,0.169793,0.028830,50,0.631881,6451,0.623105,6451
80000,0.169793,0.028830,53,0.623517,6428,0.528198,6428
80000,0.169793,0.028830,51,0.606507,6594,0.542066,6594
80000,0.169793,0.028830,52,0.611824,6469,0.567026,6469
80000,0.169793,0.028830,56,0.650060,6561,0.541154,6561
80000,0.169793,0.028830,54,0.608975,6537,0.554572,6537
80000,0.169793,0.028830,58,0.618861,6347,0.558380,6347
80000,0.169793,0.028830,59,0.615410,6441,0.509588,6441
80000,0.169793,0.028830,55,0.603692,6348,0.547040,6348
80000,0.169793,0.028830,57,0.632374,6586,0.573844,6586
80000,0.169793,0.028830,60,0.657449,6390,0.533642,6390
80000,0.169793,0.028830,64,0.614015,6507,0.516545,6507
80000,0.169793,0.028830,62,0.637195,6503,0.547912,6503
80000,0.169793,0.028830,61,0.595687,6368,0.493713,6368
80000,0.169793,0.028830,63,0.623260,6471,0.568734,6471
80000,0.169793,0.028830,65,0.647853,6442,0.611718,6442
80000,0.169793,0.028830,66,0.623837,6553,0.598089,6553
80000,0.169793,0.028830,70,0.604988,6536,0.528180,6536
80000,0.169793,0.028830,68,0.591538,6483,0.543669,6483
80000,0.169793,0.028830,71,0.719052,6582,0.555513,6582
80000,0.169793,0.028830,69,0.711025,6462,0.553598,6462
80000,0.169793,0.028830,73,0.632037,6570,0.579507,6570
80000,0.169793,0.028830,72,0.633883,6389,0.539372,6389
80000,0.169793,0.028830,67,0.682354,6430,0.530026,6430
80000,0.169793,0.028830,76,0.593612,6459,0.564587,6459
80000,0.169793,0.028830,74,0.599141,6467,0.512264,6467
80000,0.169793,0.028830,78,0.690169,6537,0.578719,6537
80000,0.169793,0.028830,77,0.609678,6418,0.491762,6418
80000,0.169793,0.028830,75,0.663496,6353,0.506452,6353
80000,0.169793,0.028830,79,0.641833,6426,0.595827,6426
80000,0.169793,0.028830,80,0.619240,6444,0.498399,6444
80000,0.169793,0.028830,81,0.664008,6440,0.547053,6440
80000,0.169793,0.028830,82,0.649297,6473,0.580823,6473
80000,0.169793,0.028830,87,0.630756,6519,0.563261,6519
80000,0.169793,0.028830,83,0.620852,6428,0.588678,6428
80000,0.169793,0.028830,89,0.622467,6304,0.554219,6304
80000,0.169793,0.028830,88,0.623812,6275,0.570921,6275
80000,0.169793,0.028830,84,0.668539,6478,0.511528,6478
80000,0.169793,0.028830,85,0.666894,6435,0.567869,6435
80000,0.169793,0.028830,90,0.630092,6555,0.536718,6555
80000,0.169793,0.028830,91,0.635165,6523,0.635726,6523
80000,0.169793,0.028830,94,0.596273,6423,0.524890,6423
80000,0.169793,0.028830,86,0.652356,6502,0.476419,6502
80000,0.169793,0.028830,93,0.607193,6522,0.636936,6522
80000,0.169793,0.028830,92,0.624486,6350,0.572993,6350
80000,0.169793,0.028830,97,0.677652,6572,0.491409,6572
80000,0.169793,0.028830,96,0.618176,6369,0.504106,6369
80000,0.169793,0.028830,95,0.669882,6530,0.572844,6530
80000,0.169793,0.028830,98,0.676389,6490,0.539891,6490
80000,0.169793,0.028830,99,0.625147,6454,0.490137,6454


==> Code/robin_sim.csv <==
Trial,n,eps,k,err
0,1024,0.108733,76,1.206470
3,1024,0.108733,76,1.704547
5,1024,0.108733,76,1.520621
2,1024,0.108733,76,2.552516
6,1024,0.108733,76,2.458609
7,1024,0.108733,76,1.344202
4,1024,0.108733,76,3.516075
1,1024,0.108733,76,2.614509
8,1024,0.108733,76,2.449381
9,1024,0.108733,76,2.398092
0,2048,0.098421,124,1.302719
3,2048,0.098421,124,0.607394
5,2048,0.098421,124,0.952481
6,2048,0.098421,124,0.855184
7,2048,0.098421,124,0.881234
4,2048,0.098421,124,0.783025
2,2048,0.098421,124,1.162424
1,2048,0.098421,124,0.640215
8,2048,0.098421,124,0.961450
9,2048,0.098421,124,1.004479
0,4096,0.088964,203,0.432703
5,4096,0.088964,203,0.298950
6,4096,0.088964,203,0.662733
4,4096,0.088964,203,0.588340
3,4096,0.088964,203,0.711143
7,4096,0.088964,203,0.341624
1,4096,0.088964,203,0.765883
2,4096,0.088964,203,0.474646
8,4096,0.088964,203,0.578319
9,4096,0.088964,203,0.840081
5,8192,0.080322,332,0.456090
0,8192,0.080322,332,0.406872
1,8192,0.080322,332,0.739269
6,8192,0.080322,332,0.365094
4,8192,0.080322,332,0.457130
2,8192,0.080322,332,0.436902
7,8192,0.080322,332,0.536386
8,8192,0.080322,332,0.303136
3,8192,0.080322,332,0.376893
9,8192,0.080322,332,0.484774
7,16384,0.072448,540,0.240182
0,16384,0.072448,540,0.311419
5,16384,0.072448,540,0.279927
4,16384,0.072448,540,0.259075
2,16384,0.072448,540,0.417995
1,16384,0.072448,540,0.332971
3,16384,0.072448,540,0.366219
9,16384,0.072448,540,0.400546
6,16384,0.072448,540,0.353179
8,16384,0.072448,540,0.321302
4,32768,0.065291,877,0.182859
3,32768,0.065291,877,0.227455
2,32768,0.065291,877,0.180141
0,32768,0.065291,877,0.288854
7,32768,0.065291,877,0.273972
5,32768,0.065291,877,0.308446
6,32768,0.065291,877,0.275925
8,32768,0.065291,877,0.229620
9,32768,0.065291,877,0.241200
1,32768,0.065291,877,0.185188
0,65536,0.058796,1423,0.237635
4,65536,0.058796,1423,0.199044
7,65536,0.058796,1423,0.233633
5,65536,0.058796,1423,0.196007
3,65536,0.058796,1423,0.214673
2,65536,0.058796,1423,0.200186
8,65536,0.058796,1423,0.224074
6,65536,0.058796,1423,0.221393
1,65536,0.058796,1423,0.180797
9,65536,0.058796,1423,0.191812
4,131072,0.052914,2305,0.163984
10,1024,0.108733,76,1.676994
10,2048,0.098421,124,0.785275
10,4096,0.088964,203,0.774644
10,8192,0.080322,332,0.330040
10,16384,0.072448,540,0.345994
3,131072,0.052914,2305,0.192219
11,1024,0.108733,76,2.507402
11,2048,0.098421,124,0.721365
11,4096,0.088964,203,0.495219
11,8192,0.080322,332,0.528397
2,131072,0.052914,2305,0.181512
12,1024,0.108733,76,1.793072
1,131072,0.052914,2305,0.179073
12,2048,0.098421,124,0.737019
13,1024,0.108733,76,2.823636
13,2048,0.098421,124,0.656282
12,4096,0.088964,203,0.475333
13,4096,0.088964,203,0.647126
9,131072,0.052914,2305,0.189451
14,1024,0.108733,76,2.216225
14,2048,0.098421,124,0.880911
14,4096,0.088964,203,0.858803
12,8192,0.080322,332,0.261853
13,8192,0.080322,332,0.570731
8,131072,0.052914,2305,0.211605
15,1024,0.108733,76,1.389175
15,2048,0.098421,124,1.183349
15,4096,0.088964,203,0.813941
11,16384,0.072448,540,0.225370
14,8192,0.080322,332,0.474388
0,131072,0.052914,2305,0.192981
16,1024,0.108733,76,1.225986
15,8192,0.080322,332,0.298257
16,2048,0.098421,124,0.700972
16,4096,0.088964,203,1.109519
10,32768,0.065291,877,0.309853
16,8192,0.080322,332,0.391282
12,16384,0.072448,540,0.310772
13,16384,0.072448,540,0.423244
14,16384,0.072448,540,0.322291
5,131072,0.052914,2305,0.209429
17,1024,0.108733,76,1.538434
15,16384,0.072448,540,0.288502
17,2048,0.098421,124,1.818656
17,4096,0.088964,203,0.866640
7,131072,0.052914,2305,0.219555
18,1024,0.108733,76,2.558226
18,2048,0.098421,124,0.918024
6,131072,0.052914,2305,0.153766
19,1024,0.108733,76,1.301533
18,4096,0.088964,203,0.579942
17,8192,0.080322,332,0.390107
19,2048,0.098421,124,0.964116
16,16384,0.072448,540,0.258756
19,4096,0.088964,203,0.707553
18,8192,0.080322,332,0.586432
19,8192,0.080322,332,0.392540
17,16384,0.072448,540,0.322730
18,16384,0.072448,540,0.245340
19,16384,0.072448,540,0.507709
11,32768,0.065291,877,0.538522
13,32768,0.065291,877,0.224002
12,32768,0.065291,877,0.184175
14,32768,0.065291,877,0.257219
15,32768,0.065291,877,0.198514
16,32768,0.065291,877,0.352875
17,32768,0.065291,877,0.175440
18,32768,0.065291,877,0.208709
19,32768,0.065291,877,0.241398
10,65536,0.058796,1423,0.214538
11,65536,0.058796,1423,0.191112
12,65536,0.058796,1423,0.260204
15,65536,0.058796,1423,0.193363
16,65536,0.058796,1423,0.213135
14,65536,0.058796,1423,0.188097
13,65536,0.058796,1423,0.221109
17,65536,0.058796,1423,0.236183
18,65536,0.058796,1423,0.197036
19,65536,0.058796,1423,0.170784
10,131072,0.052914,2305,0.149853
20,1024,0.108733,76,0.814559
20,2048,0.098421,124,1.215452
20,4096,0.088964,203,0.396513
20,8192,0.080322,332,0.721905
20,16384,0.072448,540,0.430738
15,131072,0.052914,2305,0.194558
20,32768,0.065291,877,0.245793
21,1024,0.108733,76,1.096222
21,2048,0.098421,124,0.997899
18,131072,0.052914,2305,0.196561
21,4096,0.088964,203,0.403801
22,1024,0.108733,76,1.170022
22,2048,0.098421,124,1.009642
22,4096,0.088964,203,0.559797
21,8192,0.080322,332,0.236537
12,131072,0.052914,2305,0.167899
23,1024,0.108733,76,2.052958
22,8192,0.080322,332,0.490986
23,2048,0.098421,124,0.984405
23,4096,0.088964,203,0.999295
11,131072,0.052914,2305,0.147564
14,131072,0.052914,2305,0.179226
13,131072,0.052914,2305,0.161706
24,1024,0.108733,76,1.732199
25,1024,0.108733,76,2.408864
26,1024,0.108733,76,1.524293
24,2048,0.098421,124,1.202901
25,2048,0.098421,124,1.249572
17,131072,0.052914,2305,0.163793
26,2048,0.098421,124,1.067581
23,8192,0.080322,332,0.700038
27,1024,0.108733,76,1.205047
27,2048,0.098421,124,1.135070
24,4096,0.088964,203,0.621378
25,4096,0.088964,203,0.435997
26,4096,0.088964,203,0.739740
27,4096,0.088964,203,0.760427
19,131072,0.052914,2305,0.183018
28,1024,0.108733,76,0.903387
28,2048,0.098421,124,0.961604
28,4096,0.088964,203,0.572898
25,8192,0.080322,332,0.394142
24,8192,0.080322,332,0.500222
26,8192,0.080322,332,0.319461
27,8192,0.080322,332,0.565062
21,16384,0.072448,540,0.248942
28,8192,0.080322,332,0.297496
22,16384,0.072448,540,0.281807
23,16384,0.072448,540,0.305313
24,16384,0.072448,540,0.291034
27,16384,0.072448,540,0.276175
25,16384,0.072448,540,0.506475
26,16384,0.072448,540,0.293023
28,16384,0.072448,540,0.243352
16,131072,0.052914,2305,0.168303
29,1024,0.108733,76,1.540920
29,2048,0.098421,124,1.106027
29,4096,0.088964,203,0.441526
29,8192,0.080322,332,0.376564
29,16384,0.072448,540,0.287079
21,32768,0.065291,877,0.353128
22,32768,0.065291,877,0.212208
23,32768,0.065291,877,0.203734
27,32768,0.065291,877,0.250053
24,32768,0.065291,877,0.215393
25,32768,0.065291,877,0.289525
28,32768,0.065291,877,0.259639
26,32768,0.065291,877,0.233719
29,32768,0.065291,877,0.210305
20,65536,0.058796,1423,0.233443
21,65536,0.058796,1423,0.196704
22,65536,0.058796,1423,0.260020
23,65536,0.058796,1423,0.199063
24,65536,0.058796,1423,0.198737
28,65536,0.058796,1423,0.229240
27,65536,0.058796,1423,0.178087
25,65536,0.058796,1423,0.185179
26,65536,0.058796,1423,0.163246
29,65536,0.058796,1423,0.220527
20,131072,0.052914,2305,0.158275
30,1024,0.108733,76,1.240773
30,2048,0.098421,124,1.214537
30,4096,0.088964,203,0.611585
30,8192,0.080322,332,0.460356
30,16384,0.072448,540,0.278904
30,32768,0.065291,877,0.286513
27,131072,0.052914,2305,0.173551
31,1024,0.108733,76,2.870078
31,2048,0.098421,124,0.781367
31,4096,0.088964,203,0.742774
21,131072,0.052914,2305,0.156786
32,1024,0.108733,76,1.958438
32,2048,0.098421,124,0.994798
32,4096,0.088964,203,0.817452
31,8192,0.080322,332,0.634101
23,131072,0.052914,2305,0.215278
33,1024,0.108733,76,1.737484
32,8192,0.080322,332,0.300545
33,2048,0.098421,124,1.126985
33,4096,0.088964,203,0.683329
33,8192,0.080322,332,0.291771
28,131072,0.052914,2305,0.179360
34,1024,0.108733,76,1.171845
31,16384,0.072448,540,0.314593
34,2048,0.098421,124,1.236815
26,131072,0.052914,2305,0.185566
35,1024,0.108733,76,1.156219
35,2048,0.098421,124,0.574884
34,4096,0.088964,203,0.565623
35,4096,0.088964,203,1.024114
32,16384,0.072448,540,0.288682
34,8192,0.080322,332,0.342397
35,8192,0.080322,332,0.446690
22,131072,0.052914,2305,0.192171
36,1024,0.108733,76,1.850787
36,2048,0.098421,124,1.469785
36,4096,0.088964,203,0.698682
33,16384,0.072448,540,0.268712
36,8192,0.080322,332,0.552162
34,16384,0.072448,540,0.247493
35,16384,0.072448,540,0.210533
36,16384,0.072448,540,0.358239
24,131072,0.052914,2305,0.160734
37,1024,0.108733,76,2.386118
37,2048,0.098421,124,0.844164
37,4096,0.088964,203,0.849977
25,131072,0.052914,2305,0.142230
38,1024,0.108733,76,1.896529
38,2048,0.098421,124,0.544708
38,4096,0.088964,203,0.515441
37,8192,0.080322,332,0.663341
38,8192,0.080322,332,0.473312
29,131072,0.052914,2305,0.199266
39,1024,0.108733,76,1.492321
39,2048,0.098421,124,0.951102
39,4096,0.088964,203,0.787923
39,8192,0.080322,332,0.262140
37,16384,0.072448,540,0.231101
38,16384,0.072448,540,0.224276
31,32768,0.065291,877,0.247199
39,16384,0.072448,540,0.274374
32,32768,0.065291,877,0.294198
33,32768,0.065291,877,0.179050
34,32768,0.065291,877,0.210852
35,32768,0.065291,877,0.237340
36,32768,0.065291,877,0.338677
37,32768,0.065291,877,0.207967
38,32768,0.065291,877,0.234241
39,32768,0.065291,877,0.334996
30,65536,0.058796,1423,0.200897
31,65536,0.058796,1423,0.202800
32,65536,0.058796,1423,0.275575
33,65536,0.058796,1423,0.219781
36,65536,0.058796,1423,0.287023
34,65536,0.058796,1423,0.216977
35,65536,0.058796,1423,0.227320
39,65536,0.058796,1423,0.225207
38,65536,0.058796,1423,0.177278
37,65536,0.058796,1423,0.204978
30,131072,0.052914,2305,0.163774
40,1024,0.108733,76,1.707029
40,2048,0.098421,124,1.013079
40,4096,0.088964,203,0.540948
40,8192,0.080322,332,0.486612
40,16384,0.072448,540,0.444947
32,131072,0.052914,2305,0.155021
41,1024,0.108733,76,1.779986
41,2048,0.098421,124,0.902051
41,4096,0.088964,203,0.453916
41,8192,0.080322,332,0.611192
31,131072,0.052914,2305,0.177383
42,1024,0.108733,76,3.243341
42,2048,0.098421,124,0.776235
41,16384,0.072448,540,0.296302
40,32768,0.065291,877,0.216367
33,131072,0.052914,2305,0.203353
42,4096,0.088964,203,0.476323
43,1024,0.108733,76,1.841731
43,2048,0.098421,124,0.854558
43,4096,0.088964,203,0.363123
42,8192,0.080322,332,0.457018
43,8192,0.080322,332,0.474687
35,131072,0.052914,2305,0.214887
44,1024,0.108733,76,1.400771
44,2048,0.098421,124,0.721321
44,4096,0.088964,203,0.718733
42,16384,0.072448,540,0.318670
44,8192,0.080322,332,0.468819
43,16384,0.072448,540,0.282622
36,131072,0.052914,2305,0.160592
45,1024,0.108733,76,1.009937
45,2048,0.098421,124,0.573630
45,4096,0.088964,203,0.641835
34,131072,0.052914,2305,0.148189
46,1024,0.108733,76,1.626009
46,2048,0.098421,124,1.101427
44,16384,0.072448,540,0.291431
46,4096,0.088964,203,0.509846
45,8192,0.080322,332,0.428434
46,8192,0.080322,332,0.464853
45,16384,0.072448,540,0.454050
41,32768,0.065291,877,0.268495
46,16384,0.072448,540,0.400712
39,131072,0.052914,2305,0.167017
47,1024,0.108733,76,1.119464
47,2048,0.098421,124,1.072198
47,4096,0.088964,203,0.389995
47,8192,0.080322,332,0.408261
42,32768,0.065291,877,0.275021
43,32768,0.065291,877,0.243341
47,16384,0.072448,540,0.305693
38,131072,0.052914,2305,0.162089
48,1024,0.108733,76,1.034677
48,2048,0.098421,124,1.624140
48,4096,0.088964,203,0.572491
44,32768,0.065291,877,0.292740
37,131072,0.052914,2305,0.194723
49,1024,0.108733,76,1.816393
49,2048,0.098421,124,2.107093
48,8192,0.080322,332,0.441915
49,4096,0.088964,203,0.575693
49,8192,0.080322,332,0.309210
48,16384,0.072448,540,0.263996
45,32768,0.065291,877,0.317327
46,32768,0.065291,877,0.256572
49,16384,0.072448,540,0.295776
47,32768,0.065291,877,0.312094
48,32768,0.065291,877,0.464350
49,32768,0.065291,877,0.311206
40,65536,0.058796,1423,0.247538
41,65536,0.058796,1423,0.313283
42,65536,0.058796,1423,0.266993
43,65536,0.058796,1423,0.204230
44,65536,0.058796,1423,0.198154
45,65536,0.058796,1423,0.189870
46,65536,0.058796,1423,0.280327
47,65536,0.058796,1423,0.204666
48,65536,0.058796,1423,0.245018
49,65536,0.058796,1423,0.267437
40,131072,0.052914,2305,0.188976
50,1024,0.108733,76,1.338403
50,2048,0.098421,124,0.966325
50,4096,0.088964,203,0.675138
50,8192,0.080322,332,0.403371
50,16384,0.072448,540,0.428718
44,131072,0.052914,2305,0.167135
51,1024,0.108733,76,1.395669
51,2048,0.098421,124,1.025682
51,4096,0.088964,203,0.801593
42,131072,0.052914,2305,0.193427
52,1024,0.108733,76,0.953448
51,8192,0.080322,332,0.472761
52,2048,0.098421,124,0.883669
52,4096,0.088964,203,0.460440
52,8192,0.080322,332,0.364242
41,131072,0.052914,2305,0.195321
53,1024,0.108733,76,1.308771
53,2048,0.098421,124,0.589127
53,4096,0.088964,203,0.573154
50,32768,0.065291,877,0.251240
53,8192,0.080322,332,0.468111
51,16384,0.072448,540,0.292353
43,131072,0.052914,2305,0.181438
54,1024,0.108733,76,1.397802
54,2048,0.098421,124,1.742758
52,16384,0.072448,540,0.299927
54,4096,0.088964,203,0.514125
54,8192,0.080322,332,0.473393
53,16384,0.072448,540,0.356586
45,131072,0.052914,2305,0.156193
55,1024,0.108733,76,3.400504
55,2048,0.098421,124,0.559919
55,4096,0.088964,203,0.779151
55,8192,0.080322,332,0.255379
54,16384,0.072448,540,0.421129
46,131072,0.052914,2305,0.165249
56,1024,0.108733,76,1.524755
56,2048,0.098421,124,1.357269
56,4096,0.088964,203,0.615911
47,131072,0.052914,2305,0.149481
57,1024,0.108733,76,2.696545
57,2048,0.098421,124,0.742292
57,4096,0.088964,203,0.614845
56,8192,0.080322,332,0.348775
57,8192,0.080322,332,0.314450
55,16384,0.072448,540,0.224359
56,16384,0.072448,540,0.363206
57,16384,0.072448,540,0.399884
51,32768,0.065291,877,0.311021
52,32768,0.065291,877,0.289310
53,32768,0.065291,877,0.195527
49,131072,0.052914,2305,0.161624
58,1024,0.108733,76,1.432269
58,2048,0.098421,124,1.013581
58,4096,0.088964,203,0.747160
54,32768,0.065291,877,0.362086
58,8192,0.080322,332,0.421605
48,131072,0.052914,2305,0.188481
59,1024,0.108733,76,1.492443
59,2048,0.098421,124,0.961529
59,4096,0.088964,203,0.706452
55,32768,0.065291,877,0.201818
59,8192,0.080322,332,0.331577
58,16384,0.072448,540,0.297006
56,32768,0.065291,877,0.290334
57,32768,0.065291,877,0.221616
59,16384,0.072448,540,0.310114
58,32768,0.065291,877,0.219450
59,32768,0.065291,877,0.214313
50,65536,0.058796,1423,0.193290
51,65536,0.058796,1423,0.214571
52,65536,0.058796,1423,0.181163
53,65536,0.058796,1423,0.170506
54,65536,0.058796,1423,0.156152
55,65536,0.058796,1423,0.226883
56,65536,0.058796,1423,0.209654
57,65536,0.058796,1423,0.186448
58,65536,0.058796,1423,0.362996
59,65536,0.058796,1423,0.184609
50,131072,0.052914,2305,0.160585
60,1024,0.108733,76,1.311831
60,2048,0.098421,124,1.421204
60,4096,0.088964,203,0.711656
60,8192,0.080322,332,0.513781
60,16384,0.072448,540,0.347344
53,131072,0.052914,2305,0.174938
61,1024,0.108733,76,2.588695
61,2048,0.098421,124,0.925103
61,4096,0.088964,203,0.841585
61,8192,0.080322,332,0.366143
60,32768,0.065291,877,0.342692
61,16384,0.072448,540,0.324104
52,131072,0.052914,2305,0.192031
62,1024,0.108733,76,1.113984
62,2048,0.098421,124,0.847059
55,131072,0.052914,2305,0.161720
63,1024,0.108733,76,1.161168
63,2048,0.098421,124,0.723794
62,4096,0.088964,203,0.713107
63,4096,0.088964,203,0.690120
62,8192,0.080322,332,0.493964
63,8192,0.080322,332,0.326524
51,131072,0.052914,2305,0.200396
64,1024,0.108733,76,1.525767
64,2048,0.098421,124,0.529029
64,4096,0.088964,203,0.345077
62,16384,0.072448,540,0.239815
63,16384,0.072448,540,0.308689
64,8192,0.080322,332,0.378435
57,131072,0.052914,2305,0.169839
65,1024,0.108733,76,1.348372
65,2048,0.098421,124,1.047565
65,4096,0.088964,203,0.459149
65,8192,0.080322,332,0.619707
56,131072,0.052914,2305,0.171897
66,1024,0.108733,76,1.820831
66,2048,0.098421,124,1.224115
66,4096,0.088964,203,0.648948
64,16384,0.072448,540,0.548865
66,8192,0.080322,332,0.370580
54,131072,0.052914,2305,0.151188
67,1024,0.108733,76,1.660140
67,2048,0.098421,124,1.275532
67,4096,0.088964,203,0.403145
65,16384,0.072448,540,0.338709
67,8192,0.080322,332,0.549992
61,32768,0.065291,877,0.349523
66,16384,0.072448,540,0.362169
67,16384,0.072448,540,0.289791
58,131072,0.052914,2305,0.156922
68,1024,0.108733,76,2.148437
68,2048,0.098421,124,1.079478
68,4096,0.088964,203,0.499216
63,32768,0.065291,877,0.236147
62,32768,0.065291,877,0.232671
68,8192,0.080322,332,0.419843
59,131072,0.052914,2305,0.167967
69,1024,0.108733,76,1.123048
69,2048,0.098421,124,0.821728
69,4096,0.088964,203,0.508157
64,32768,0.065291,877,0.199403
68,16384,0.072448,540,0.246091
69,8192,0.080322,332,0.472828
65,32768,0.065291,877,0.220346
69,16384,0.072448,540,0.241352
66,32768,0.065291,877,0.289536
67,32768,0.065291,877,0.414998
68,32768,0.065291,877,0.258513
69,32768,0.065291,877,0.225250
60,65536,0.058796,1423,0.239517
61,65536,0.058796,1423,0.260098
63,65536,0.058796,1423,0.209827
62,65536,0.058796,1423,0.191724
64,65536,0.058796,1423,0.186533
65,65536,0.058796,1423,0.294129
67,65536,0.058796,1423,0.208357
66,65536,0.058796,1423,0.214598
68,65536,0.058796,1423,0.223337
69,65536,0.058796,1423,0.236545
60,131072,0.052914,2305,0.196221
70,1024,0.108733,76,0.957057
70,2048,0.098421,124,1.405743
70,4096,0.088964,203,0.649656
70,8192,0.080322,332,0.369568
70,16384,0.072448,540,0.279426
61,131072,0.052914,2305,0.200617
71,1024,0.108733,76,2.305608
71,2048,0.098421,124,0.972781
71,4096,0.088964,203,0.519590
71,8192,0.080322,332,0.594864
71,16384,0.072448,540,0.524249
70,32768,0.065291,877,0.213116
65,131072,0.052914,2305,0.198822
72,1024,0.108733,76,1.041335
72,2048,0.098421,124,1.186332
63,131072,0.052914,2305,0.177512
73,1024,0.108733,76,1.472682
72,4096,0.088964,203,0.704408
73,2048,0.098421,124,0.609813
73,4096,0.088964,203,0.713024
72,8192,0.080322,332,0.427484
71,32768,0.065291,877,0.351830
73,8192,0.080322,332,0.378882
64,131072,0.052914,2305,0.221067
74,1024,0.108733,76,1.607818
74,2048,0.098421,124,1.294053
74,4096,0.088964,203,1.512161
62,131072,0.052914,2305,0.209582
75,1024,0.108733,76,1.640420
75,2048,0.098421,124,2.261987
74,8192,0.080322,332,0.476771
75,4096,0.088964,203,0.580183
72,16384,0.072448,540,0.230128
75,8192,0.080322,332,0.349011
73,16384,0.072448,540,0.390078
66,131072,0.052914,2305,0.201708
76,1024,0.108733,76,2.049573
76,2048,0.098421,124,0.517542
76,4096,0.088964,203,0.465627
76,8192,0.080322,332,0.635104
74,16384,0.072448,540,0.302870
75,16384,0.072448,540,0.352857
76,16384,0.072448,540,0.431700
67,131072,0.052914,2305,0.164997
77,1024,0.108733,76,1.755893
77,2048,0.098421,124,0.976675
77,4096,0.088964,203,0.464552
77,8192,0.080322,332,0.415201
77,16384,0.072448,540,0.352213
72,32768,0.065291,877,0.313528
73,32768,0.065291,877,0.215916
68,131072,0.052914,2305,0.221683
78,1024,0.108733,76,2.798502
78,2048,0.098421,124,0.938765
78,4096,0.088964,203,0.957077
69,131072,0.052914,2305,0.158477
79,1024,0.108733,76,2.356915
79,2048,0.098421,124,1.287449
74,32768,0.065291,877,0.257731
79,4096,0.088964,203,0.883093
78,8192,0.080322,332,0.354759
75,32768,0.065291,877,0.247724
79,8192,0.080322,332,0.551487
76,32768,0.065291,877,0.236923
78,16384,0.072448,540,0.351728
79,16384,0.072448,540,0.324178
77,32768,0.065291,877,0.272416
78,32768,0.065291,877,0.229018
79,32768,0.065291,877,0.210393
70,65536,0.058796,1423,0.154299
71,65536,0.058796,1423,0.248249
72,65536,0.058796,1423,0.193589
73,65536,0.058796,1423,0.186813
74,65536,0.058796,1423,0.253829
76,65536,0.058796,1423,0.229937
75,65536,0.058796,1423,0.178763
77,65536,0.058796,1423,0.232132
78,65536,0.058796,1423,0.227384
79,65536,0.058796,1423,0.200147
70,131072,0.052914,2305,0.179000
80,1024,0.108733,76,2.204789
80,2048,0.098421,124,0.608152
80,4096,0.088964,203,0.591997
80,8192,0.080322,332,0.482937
80,16384,0.072448,540,0.314506
71,131072,0.052914,2305,0.191799
81,1024,0.108733,76,2.430373
81,2048,0.098421,124,0.708390
81,4096,0.088964,203,0.462113
81,8192,0.080322,332,0.684924
80,32768,0.065291,877,0.234548
81,16384,0.072448,540,0.385605
72,131072,0.052914,2305,0.249820
82,1024,0.108733,76,3.549674
82,2048,0.098421,124,1.386553
82,4096,0.088964,203,0.375308
81,32768,0.065291,877,0.206668
82,8192,0.080322,332,0.518456
76,131072,0.052914,2305,0.164336
83,1024,0.108733,76,1.512973
83,2048,0.098421,124,0.625382
83,4096,0.088964,203,0.899802
73,131072,0.052914,2305,0.163238
84,1024,0.108733,76,2.225312
84,2048,0.098421,124,0.974976
83,8192,0.080322,332,0.401442
74,131072,0.052914,2305,0.180473
84,4096,0.088964,203,0.480983
85,1024,0.108733,76,0.745867
85,2048,0.098421,124,1.241777
85,4096,0.088964,203,0.967938
82,16384,0.072448,540,0.358204
84,8192,0.080322,332,0.460346
75,131072,0.052914,2305,0.204319
86,1024,0.108733,76,1.490377
85,8192,0.080322,332,0.661836
86,2048,0.098421,124,1.296928
86,4096,0.088964,203,0.767090
86,8192,0.080322,332,0.395963
83,16384,0.072448,540,0.363963
84,16384,0.072448,540,0.340559
79,131072,0.052914,2305,0.193815
87,1024,0.108733,76,1.235426
87,2048,0.098421,124,1.035762
85,16384,0.072448,540,0.235427
87,4096,0.088964,203,0.540590
87,8192,0.080322,332,0.413475
86,16384,0.072448,540,0.378985
77,131072,0.052914,2305,0.183323
88,1024,0.108733,76,1.361154
88,2048,0.098421,124,1.224871
87,16384,0.072448,540,0.378662
88,4096,0.088964,203,0.473573
88,8192,0.080322,332,0.329787
82,32768,0.065291,877,0.317619
88,16384,0.072448,540,0.404100
83,32768,0.065291,877,0.338583
84,32768,0.065291,877,0.212922
85,32768,0.065291,877,0.236568
86,32768,0.065291,877,0.498305
78,131072,0.052914,2305,0.172089
89,1024,0.108733,76,3.102384
89,2048,0.098421,124,1.034759
89,4096,0.088964,203,0.508451
89,8192,0.080322,332,0.425424
87,32768,0.065291,877,0.216399
89,16384,0.072448,540,0.393334
88,32768,0.065291,877,0.274654
80,65536,0.058796,1423,0.209190
89,32768,0.065291,877,0.242023
81,65536,0.058796,1423,0.307974
82,65536,0.058796,1423,0.183920
83,65536,0.058796,1423,0.178170
84,65536,0.058796,1423,0.335982
85,65536,0.058796,1423,0.171185
86,65536,0.058796,1423,0.212016
87,65536,0.058796,1423,0.217909
88,65536,0.058796,1423,0.266428
89,65536,0.058796,1423,0.199200
80,131072,0.052914,2305,0.168009
90,1024,0.108733,76,2.747146
90,2048,0.098421,124,1.604996
90,4096,0.088964,203,0.407300
90,8192,0.080322,332,0.343472
90,16384,0.072448,540,0.325488
90,32768,0.065291,877,0.394174
81,131072,0.052914,2305,0.158829
91,1024,0.108733,76,1.875107
91,2048,0.098421,124,0.757482
91,4096,0.088964,203,0.793314
91,8192,0.080322,332,0.477148
91,16384,0.072448,540,0.307624
91,32768,0.065291,877,0.219960
85,131072,0.052914,2305,0.175368
92,1024,0.108733,76,1.275279
92,2048,0.098421,124,1.071375
83,131072,0.052914,2305,0.150011
93,1024,0.108733,76,1.614056
93,2048,0.098421,124,1.161644
92,4096,0.088964,203,0.552631
93,4096,0.088964,203,0.599451
92,8192,0.080322,332,0.567858
93,8192,0.080322,332,0.368088
82,131072,0.052914,2305,0.164567
94,1024,0.108733,76,1.205405
93,16384,0.072448,540,0.261831
94,2048,0.098421,124,1.505892
92,16384,0.072448,540,0.513102
94,4096,0.088964,203,0.396347
94,8192,0.080322,332,0.713352
84,131072,0.052914,2305,0.178987
95,1024,0.108733,76,1.789580
95,2048,0.098421,124,1.003340
95,4096,0.088964,203,0.560508
95,8192,0.080322,332,0.355268
94,16384,0.072448,540,0.394298
87,131072,0.052914,2305,0.156012
96,1024,0.108733,76,1.805416
96,2048,0.098421,124,0.832067
96,4096,0.088964,203,0.337669
96,8192,0.080322,332,0.433668
95,16384,0.072448,540,0.331245
86,131072,0.052914,2305,0.208857
97,1024,0.108733,76,0.807034
97,2048,0.098421,124,1.029669
97,4096,0.088964,203,0.420634
97,8192,0.080322,332,0.301027
96,16384,0.072448,540,0.445023
88,131072,0.052914,2305,0.166312
98,1024,0.108733,76,1.921913
98,2048,0.098421,124,0.980299
98,4096,0.088964,203,0.815211
97,16384,0.072448,540,0.295124
98,8192,0.080322,332,0.469978
93,32768,0.065291,877,0.201207
92,32768,0.065291,877,0.381312
98,16384,0.072448,540,0.234305
89,131072,0.052914,2305,0.189169
99,1024,0.108733,76,1.244889
99,2048,0.098421,124,0.800446
99,4096,0.088964,203,0.951053
99,8192,0.080322,332,0.474284
90,65536,0.058796,1423,0.188583
94,32768,0.065291,877,0.276117
95,32768,0.065291,877,0.243810
99,16384,0.072448,540,0.372600
96,32768,0.065291,877,0.218361
97,32768,0.065291,877,0.247176
98,32768,0.065291,877,0.364173
99,32768,0.065291,877,0.260669
91,65536,0.058796,1423,0.191665
93,65536,0.058796,1423,0.291053
92,65536,0.058796,1423,0.213624
94,65536,0.058796,1423,0.345928
95,65536,0.058796,1423,0.217216
97,65536,0.058796,1423,0.177814
96,65536,0.058796,1423,0.183489
98,65536,0.058796,1423,0.224348
99,65536,0.058796,1423,0.200906
90,131072,0.052914,2305,0.241830
91,131072,0.052914,2305,0.167505
92,131072,0.052914,2305,0.151917
93,131072,0.052914,2305,0.186373
96,131072,0.052914,2305,0.178823
94,131072,0.052914,2305,0.188583
97,131072,0.052914,2305,0.152458
95,131072,0.052914,2305,0.185131
98,131072,0.052914,2305,0.196109
99,131072,0.052914,2305,0.182850


==> log.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.20 (TeX Live 2019/Debian) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./BoundaryEstimation.tex
LaTeX2e <2020-02-02> patch level 2
L3 programming layer <2020-02-14>
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2019/12/20 v1.4l Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size11.clo))
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty)
(/usr/share/texlive/texmf-dist/tex/latex/mathtools/mathtools.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/tools/calc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/mathtools/mhsetup.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/ncctools/nccmath.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amscls/amsthm.sty)
(/usr/share/texlive/texmf-dist/tex/latex/commath/commath.sty
(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/bbm-macros/bbm.sty)
(/usr/share/texlive/texmf-dist/tex/latex/algorithms/algorithm.sty
(/usr/share/texlive/texmf-dist/tex/latex/float/float.sty))
(/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
) (/usr/share/texlive/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/share/texlive/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-lists.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
(/usr/share/texlive/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/pgf.revision.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.code.t
ex)) (/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.def
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-pdf.de
f)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.code.
tex)) (/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigonomet
ric.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.random.cod
e.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.comparison
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integerari
thmetics.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfint.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconstruct.
code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage.code
.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicstate.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransformation
s.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.code.t
ex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathprocessing
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.code.
tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.code.te
x)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransparency.c
ode.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.code.
tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/basiclayer/pgfcorerdf.code.tex))
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.code.tex
) (/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.tex
)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-0-65
.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version-1-18
.sty)) (/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/share/texlive/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex))
(/usr/share/texlive/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/share/texlive/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.code.tex

(/usr/share/texlive/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothandlers
.code.tex)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.code.tex
)
(/usr/share/texlive/texmf-dist/tex/generic/pgf/frontendlayer/tikz/libraries/tik
zlibrarytopaths.code.tex)))
(/usr/share/texlive/texmf-dist/tex/latex/subfig/subfig.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/booktabs/booktabs.sty) (./mcode.sty
-- Package: `mcode' 2.7 <2015/11/11> --
 - settings optimized for display (colour formating)
(/usr/share/texlive/texmf-dist/tex/latex/listings/listings.sty
(/usr/share/texlive/texmf-dist/tex/latex/listings/lstmisc.sty)
(/usr/share/texlive/texmf-dist/tex/latex/listings/listings.cfg)))
(/usr/share/texlive/texmf-dist/tex/latex/appendix/appendix.sty)
(/usr/share/texlive/texmf-dist/tex/latex/tools/indentfirst.sty)
(/usr/share/texlive/texmf-dist/tex/generic/babel/babel.sty
(/usr/share/texlive/texmf-dist/tex/generic/babel/switch.def)
(/usr/share/texlive/texmf-dist/tex/generic/babel-english/english.ldf
(/usr/share/texlive/texmf-dist/tex/generic/babel/babel.def
(/usr/share/texlive/texmf-dist/tex/generic/babel/txtbabel.def))))
(/usr/share/texlive/texmf-dist/tex/latex/geometry/geometry.sty
(/usr/share/texlive/texmf-dist/tex/generic/iftex/ifvtex.sty
(/usr/share/texlive/texmf-dist/tex/generic/iftex/iftex.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/times.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/share/texlive/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty)
(/usr/share/texlive/texmf-dist/tex/latex/pdftexcmds/pdftexcmds.sty
(/usr/share/texlive/texmf-dist/tex/generic/infwarerr/infwarerr.sty))
(/usr/share/texlive/texmf-dist/tex/generic/kvsetkeys/kvsetkeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty)
(/usr/share/texlive/texmf-dist/tex/generic/pdfescape/pdfescape.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hycolor/hycolor.sty)
(/usr/share/texlive/texmf-dist/tex/latex/letltxmacro/letltxmacro.sty)
(/usr/share/texlive/texmf-dist/tex/latex/auxhook/auxhook.sty)
(/usr/share/texlive/texmf-dist/tex/latex/kvoptions/kvoptions.sty)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/share/texlive/texmf-dist/tex/generic/intcalc/intcalc.sty)
(/usr/share/texlive/texmf-dist/tex/generic/etexcmds/etexcmds.sty)
(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty)
(/usr/share/texlive/texmf-dist/tex/generic/bitset/bitset.sty
(/usr/share/texlive/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty))
(/usr/share/texlive/texmf-dist/tex/generic/atbegshi/atbegshi.sty))
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/share/texlive/texmf-dist/tex/latex/atveryend/atveryend.sty)
(/usr/share/texlive/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
(/usr/share/texlive/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/showlabels/showlabels.sty
Package: `showlabels' v1.8 <2016/06/09>
with amsmath equation tags
) (/usr/share/texlive/texmf-dist/tex/latex/doublestroke/dsfont.sty)
(/usr/share/texlive/texmf-dist/tex/latex/cite/cite.sty)
(/usr/share/texlive/texmf-dist/tex/latex/l3backend/l3backend-pdfmode.def)
(./BoundaryEstimation.aux)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
ABD: EveryShipout initializing macros
(/usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/share/texlive/texmf-dist/tex/latex/refcount/refcount.sty)
(/usr/share/texlive/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty))
(./BoundaryEstimation.out) (./BoundaryEstimation.out)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1pcr.fd)
(/usr/share/texlive/texmf-dist/tex/latex/psnfss/omspcr.fd) [1{/var/lib/texmf/fo
nts/map/pdftex/updmap/pdftex.map}] [2 <./images/scatter_polar-co-eps-converted-
to.pdf>] [3] (/usr/share/texlive/texmf-dist/tex/latex/doublestroke/Udsrom.fd)
[4 <./images/Notation-eps-converted-to.pdf>] [5] [6] [7] [8] [9] [10] [11]
[12] [13] [14] [15] [16] [17] [18] [19 <./images/False_pos-eps-converted-to.pdf
>] [20] [21] [22] [23] [24] [25] [26 <./images/2bdry_n2e03r18L0-eps-converted-t
o.pdf> <./images/2bdry_n2e03r18L2-eps-converted-to.pdf>] [27 <./images/distball
ann_alpha_scatter_ball_dim4n3r018L0e003-eps-converted-to.pdf> <./images/distbal
lann_alpha_scatter_ball_dim4n3r018L2e003-eps-converted-to.pdf> <./images/distba
llann_alpha_scatter_annulus_dim3n12r018L0e003-eps-converted-to.pdf> <./images/d
istballann_alpha_scatter_annulus_dim3n12r018L2e003-eps-converted-to.pdf>]
[28 <./images/subplots_ball-eps-converted-to.pdf> <./images/subplots_ann-eps-co
nverted-to.pdf>] [29 <./images/asymp_ball_plot-eps-converted-to.pdf> <./images/
asymp_annulus_plot-eps-converted-to.pdf>] [30 <./images/a_shp-2nd_n2L3a5a10-eps
-converted-to.pdf> <./images/BRIM-2nd_n2L3q1075q2150-eps-converted-to.pdf> <./i
mages/ArCho-2nd_n2L3q1q3-eps-converted-to.pdf> <./images/WuWu-2nd_n2L3q1q3-eps-
converted-to.pdf>] [31] [32] [33] [34] [35] [36] [37 <./images/eikonal_plot.pdf
> <./images/eikonal_box_pts.png> <./images/eikonal_disk_pts.png> <./images/eiko
nal_box.png> <./images/eikonal_disk.png>] [38] [39] [40 <./images/eigen0_graph_
1e5.png> <./images/eigen1_graph_1e5.png> <./images/eigen2_graph_1e5.png> <./ima
ges/eigen3_graph_1e5.png> <./images/eigen4_graph_1e5.png> <./images/eigen5_grap
h_1e5.png> <./images/eigen6_graph_1e5.png>] [41 <./images/secondorder_plot.pdf>
 <./images/robin_graph_1e5.png> <./images/robin_true_1e5.png> <./images/eigen0_
true_1e5.png>] [42 <./images/MNIST_random.png> <./images/MNIST_boundary.png> <.
/images/MNIST_eigen_median.png> <./images/MNIST_eikonal_median.png>] [43 <./ima
ges/FashionMNIST_random.png> <./images/FashionMNIST_boundary.png> <./images/Fas
hionMNIST_eigen_median.png> <./images/FashionMNIST_eikonal_median.png>]
[44] [45] [46] (./BoundaryEstimation.bbl [47] [48] [49]
Underfull \hbox (badness 1168) in paragraph at lines 304--306
[]\OT1/ptm/m/sc/10.95 H. tieng Wu and N. Wu\OT1/ptm/m/n/10.95 , \OT1/ptm/m/it/1
0.95 When lo-cally lin-ear em-bed-ding hits bound-ary\OT1/ptm/m/n/10.95 , arXiv
 preprint
[50]) [51] (./BoundaryEstimation.aux) )
(see the transcript file for additional information){/usr/share/texlive/texmf-d
ist/fonts/enc/dvips/base/8r.enc}</usr/share/texlive/texmf-dist/fonts/type1/publ
ic/amsfonts/cm/cmex10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/ams
fonts/cmextra/cmex8.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfo
nts/cm/cmmi10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm
/cmmi12.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6
.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb></
usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb></usr/sha
re/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/share/texl
ive/texmf-dist/fonts/type1/public/amsfonts/cm/cmr12.pfb></usr/share/texlive/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmr17.pfb></usr/share/texlive/texmf-dist
/fonts/type1/public/amsfonts/cm/cmr6.pfb></usr/share/texlive/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmr7.pfb></usr/share/texlive/texmf-dist/fonts/type1/pub
lic/amsfonts/cm/cmr8.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsf
onts/cm/cmr9.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/
cmsy10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.
pfb></usr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb></u
sr/share/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb></usr/shar
e/texlive/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb></usr/share/texli
ve/texmf-dist/fonts/type1/public/amsfonts/cm/cmti10.pfb></usr/share/texlive/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmti7.pfb></usr/share/texlive/texmf-dist
/fonts/type1/public/amsfonts/cm/cmti8.pfb></usr/share/texlive/texmf-dist/fonts/
type1/public/doublestroke/dsrom10.pfb></usr/share/texlive/texmf-dist/fonts/type
1/public/amsfonts/symbols/msam10.pfb></usr/share/texlive/texmf-dist/fonts/type1
/public/amsfonts/symbols/msbm10.pfb></usr/share/texlive/texmf-dist/fonts/type1/
urw/courier/ucrr8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/times/utm
b8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/times/utmr8a.pfb></usr/s
hare/texlive/texmf-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on BoundaryEstimation.pdf (51 pages, 8201989 bytes).
Transcript written on BoundaryEstimation.log.

